Training Priors Predict Text-To-Image Model Performance

Text-to-image models can often generate some relations, i.e., "astronaut riding horse", but fail to generate other relations composed of the same basic parts, i.e., "horse riding astronaut". These failures are often taken as evidence that models rely on training priors rather than constructing novel images compositionally. This paper tests this intuition on the stablediffusion 2.1 text-to-image model. By looking at the subject-verb-object (SVO) triads that underlie these prompts (e.g., "astronaut", "ride", "horse"), we find that the more often an SVO triad appears in the training data, the better the model can generate an image aligned with that triad. Here, by aligned we mean that each of the terms appears in the generated image in the proper relation to each other. Surprisingly, this increased frequency also diminishes how well the model can generate an image aligned with the flipped triad. For example, if "astronaut riding horse" appears frequently in the training data, the image for "horse riding astronaut" will tend to be poorly aligned. Our results thus show that current models are biased to generate images with relations seen in training, and provide new data to the ongoing debate on whether these text-to-image models employ abstract compositional structure in a traditional sense, or rather, interpolate between relations explicitly seen in the training data.

==> tikz/dataset.dat <==
SVO	OVS	Sxx	xVx	xxO	Alignment
0.3010299956639812	1.6812412373755872	4	3	4	0.7
0.3010299956639812	1.146128035678238	4	3	4	0.15
0.3010299956639812	0.3010299956639812	4	4	4	0.05
0.0	0.0	4	5	4	0.65
0.47712125471966244	1.806179973983887	4	3	4	0.5
0.0	0.6020599913279624	4	4	4	0.25
0.47712125471966244	2.315970345456918	4	2	4	0.55
0.3010299956639812	1.9190780923760742	4	3	4	0.3
0.7781512503836436	0.3010299956639812	4	4	3	0.3
0.7781512503836436	0.47712125471966244	4	4	4	0.55
0.47712125471966244	0.0	4	5	4	0.4
1.462397997898956	1.230448921378274	3	3	3	0.5
0.6020599913279624	0.0	4	5	4	0.7
1.4771212547196624	0.7781512503836436	3	3	3	0.1
1.5185139398778875	1.462397997898956	3	2	3	0.1
1.57978359661681	0.47712125471966244	3	3	3	0.8
0.47712125471966244	0.0	5	5	4	0.25
1.7781512503836434	1.414973347970818	3	2	3	0.6
0.47712125471966244	2.526339277389844	5	2	4	0.2
0.0	1.8195439355418688	5	3	5	0.25
0.3010299956639812	0.7781512503836436	5	4	4	0.45
0.47712125471966244	0.0	5	5	4	0.55
0.6020599913279624	1.8512583487190752	4	3	4	0.45
0.47712125471966244	0.3010299956639812	5	4	4	0.5
0.47712125471966244	0.0	5	4	4	0.25
0.47712125471966244	0.0	5	5	4	0.2
0.7781512503836436	0.47712125471966244	4	4	4	0.25
0.0	0.47712125471966244	5	5	5	0.5
0.0	0.3010299956639812	5	5	5	0.85
1.0	0.9030899869919435	4	3	4	0.85
0.9542425094393249	0.6020599913279624	4	4	3	0.45
1.6020599913279625	1.716003343634799	3	2	3	0.75
1.3222192947339193	2.184691430817599	4	2	3	0.1
1.4771212547196624	2.0293837776852097	4	2	3	0.8
1.6812412373755872	0.3010299956639812	3	3	3	0.85
0.0	0.3010299956639812	5	5	5	0.5
0.0	0.47712125471966244	5	4	5	0.45
1.845098040014257	1.1139433523068367	3	3	3	1.0
1.5563025007672873	1.230448921378274	3	3	3	0.6
1.4313637641589874	2.133538908370217	4	2	3	0.25
0.0	2.1398790864012365	5	3	5	0.1
0.47712125471966244	0.3010299956639812	5	5	4	0.65
0.47712125471966244	0.0	5	5	4	0.55
0.47712125471966244	0.9030899869919435	5	4	4	0.5
0.0	0.6020599913279624	5	5	5	0.25
1.5185139398778875	1.230448921378274	3	3	3	0.3
0.47712125471966244	0.0	5	5	4	0.75
0.47712125471966244	0.6020599913279624	5	4	4	0.55
0.3010299956639812	0.3010299956639812	5	4	4	0.35
0.0	0.0	5	5	5	0.5
0.7781512503836436	0.6020599913279624	4	4	4	0.7
0.9542425094393249	1.146128035678238	4	3	4	0.45
0.8450980400142567	1.0791812460476249	4	4	4	0.25
0.3010299956639812	1.505149978319906	5	4	4	0.05
1.724275869600789	0.8450980400142567	3	3	3	0.85
0.3010299956639812	0.8450980400142567	5	4	4	0.65
0.47712125471966244	0.3010299956639812	5	4	4	0.3
0.6989700043360189	0.47712125471966244	4	4	4	0.1
0.47712125471966244	0.8450980400142567	5	3	4	0.55
1.255272505103306	0.47712125471966244	4	3	3	0.3
0.47712125471966244	0.3010299956639812	5	4	4	0.45
0.0	0.47712125471966244	5	4	5	0.25
1.8864907251724816	1.2041199826559248	3	2	3	0.1
1.146128035678238	1.5185139398778875	4	3	4	0.2
1.0791812460476249	1.414973347970818	4	3	4	0.7
1.5440680443502757	0.6020599913279624	3	3	3	0.2
1.255272505103306	1.5440680443502757	4	3	3	0.1
1.3617278360175928	1.4771212547196624	4	3	3	0.25
0.6020599913279624	1.57978359661681	4	3	4	0.7
0.6020599913279624	1.146128035678238	4	3	4	0.85
0.9030899869919435	0.6020599913279624	4	4	4	0.2
2.285557309007774	0.3010299956639812	3	3	2	0.55
1.146128035678238	0.6020599913279624	4	4	3	0.5
0.6989700043360189	1.0413926851582251	4	4	4	0.35
0.6989700043360189	1.6434526764861874	4	3	4	0.25
0.47712125471966244	0.3010299956639812	5	5	4	0.2
0.8450980400142567	0.7781512503836436	4	3	4	0.8
0.3010299956639812	0.47712125471966244	5	4	4	0.7
0.47712125471966244	1.146128035678238	5	3	4	0.6
1.2041199826559248	1.146128035678238	4	3	4	0.65
0.6020599913279624	0.9542425094393249	4	4	4	0.25
0.6020599913279624	0.0	4	4	4	0.15
0.0	0.7781512503836436	5	4	4	0.2
0.3010299956639812	3.04688519083771	5	2	4	0.15
0.47712125471966244	3.1598678470925665	5	1	4	0.4
0.47712125471966244	0.7781512503836436	5	4	4	0.4
0.47712125471966244	0.0	5	5	4	0.7
1.380211241711606	1.9867717342662448	4	2	4	0.25
0.47712125471966244	0.0	5	4	4	0.15
1.3424226808222062	0.0	4	4	3	0.6
0.0	0.6989700043360189	5	5	5	0.45
0.0	0.47712125471966244	5	5	5	0.65
0.0	1.380211241711606	5	4	5	0.65
1.3222192947339193	1.2787536009528289	4	3	3	0.6
0.47712125471966244	1.414973347970818	5	3	4	0.7
0.47712125471966244	0.8450980400142567	5	4	4	0.75
0.7781512503836436	1.963787827345556	4	2	4	0.15
0.7781512503836436	2.012837224705172	4	2	4	0.55
1.146128035678238	0.3010299956639812	4	3	4	0.95
0.0	0.6020599913279624	5	4	5	0.5
0.3010299956639812	0.0	5	5	4	0.15
1.4913616938342726	0.0	4	4	3	0.95
0.6989700043360189	1.5185139398778875	4	3	4	0.4
0.6989700043360189	0.0	4	5	4	0.6
1.0791812460476249	2.708420900134713	4	2	4	0.2
0.47712125471966244	3.1075491297446862	5	2	4	0.35
1.3424226808222062	1.5314789170422551	4	3	3	0.8
0.47712125471966244	0.3010299956639812	5	5	4	0.5
0.47712125471966244	0.6989700043360189	5	4	4	0.9
0.0	0.9542425094393249	5	4	4	0.55
2.453318340047037	1.0413926851582251	3	2	2	0.95
1.4313637641589874	0.6989700043360189	4	3	3	0.4
0.6020599913279624	0.7781512503836436	4	4	4	0.7
0.7781512503836436	1.612783856719736	4	3	4	0.3
0.47712125471966244	1.1760912590556811	5	3	4	0.25
0.47712125471966244	0.47712125471966244	5	4	4	0.45
0.0	1.4471580313422192	5	3	5	0.2
0.0	1.0413926851582251	5	4	5	0.15
1.6532125137753435	0.7781512503836436	3	3	3	0.9
1.1760912590556811	0.9542425094393249	4	3	3	0.15
1.0791812460476249	1.977723605288848	4	2	4	0.5
1.230448921378274	2.582063362911709	4	2	4	0.35
0.8450980400142567	0.7781512503836436	4	4	4	0.1
1.4471580313422192	1.6532125137753435	4	2	3	0.25
1.255272505103306	2.012837224705172	4	2	3	0.05
0.6989700043360189	1.591064607026499	4	3	4	0.75
0.7781512503836436	1.6627578316815739	4	2	4	0.15
0.6020599913279624	0.9030899869919435	4	4	4	0.55
1.740362689494244	0.47712125471966244	3	3	3	0.45
1.0	1.8633228601204557	4	3	3	0.25
0.47712125471966244	0.7781512503836436	5	4	4	0.15
0.9030899869919435	0.0	4	4	3	0.45
0.6989700043360189	2.1760912590556813	4	3	4	0.7
0.47712125471966244	0.8450980400142567	5	4	4	0.65
0.3010299956639812	0.6989700043360189	5	4	4	0.15
1.1139433523068367	0.6989700043360189	4	3	4	0.1
1.0413926851582251	1.1760912590556811	4	3	4	0.75
0.47712125471966244	1.57978359661681	4	3	4	0.2
0.0	0.6020599913279624	5	4	5	0.3
0.47712125471966244	1.5563025007672873	4	3	4	0.15
0.0	2.3521825181113627	5	3	5	0.05
0.3010299956639812	2.290034611362518	5	2	4	0.15
0.7781512503836436	0.0	4	4	4	0.4
0.47712125471966244	2.227886704613673	4	2	5	0.4
0.0	0.3010299956639812	5	5	5	0.45
0.0	0.3010299956639812	5	5	5	0.3
0.0	1.3424226808222062	5	4	5	0.1
0.6020599913279624	0.3010299956639812	4	4	4	0.1
0.0	1.146128035678238	5	4	5	0.95
0.3010299956639812	0.0	5	5	4	0.75
0.47712125471966244	1.146128035678238	4	4	4	0.75
0.0	1.146128035678238	5	4	5	0.65
0.9030899869919435	1.0	4	3	3	0.35
1.380211241711606	0.0	3	4	3	0.35
1.0413926851582251	0.47712125471966244	4	4	3	0.3
1.146128035678238	1.0	4	3	3	0.35
1.3617278360175928	0.6989700043360189	3	3	3	0.2
2.0827853703164503	1.0791812460476249	3	2	3	0.55
1.4771212547196624	0.9030899869919435	3	3	3	0.4
0.3010299956639812	0.3010299956639812	5	4	5	0.5
0.0	0.47712125471966244	5	4	5	0.2
0.0	0.47712125471966244	5	4	5	0.25
1.1139433523068367	1.845098040014257	4	3	3	0.25
0.0	1.4913616938342726	5	4	5	0.45
0.0	1.0791812460476249	5	5	4	0.25
0.3010299956639812	2.5599066250361124	5	3	4	0.4
0.0	1.146128035678238	5	4	4	0.3
0.6989700043360189	2.631443769013172	4	2	4	0.25
0.6020599913279624	3.0017337128090005	4	2	4	0.25
0.3010299956639812	0.47712125471966244	5	5	4	0.35
0.0	1.0	5	4	5	0.45
1.5314789170422551	1.7323937598229686	3	2	3	0.65
0.3010299956639812	1.1760912590556811	5	4	4	0.85
0.47712125471966244	1.1760912590556811	4	4	4	0.55
0.3010299956639812	0.7781512503836436	5	4	4	0.35
0.0	0.0	5	5	5	0.3
0.47712125471966244	3.186673867499745	4	2	4	0.6
1.0413926851582251	2.453318340047037	4	2	4	0.6
0.47712125471966244	2.4712917110589387	4	2	4	0.75
1.0791812460476249	3.143014800254095	4	1	3	0.9
0.9030899869919435	2.0827853703164503	4	2	3	0.55
0.47712125471966244	2.762678563727436	4	2	4	0.7
0.8450980400142567	1.724275869600789	4	3	3	0.7
0.6989700043360189	1.4313637641589874	4	3	4	0.35
0.7781512503836436	1.6532125137753435	4	3	4	0.2
1.0	2.439332693830263	4	2	4	0.7
0.3010299956639812	0.8450980400142567	5	4	4	0.55
1.0	2.578639209968072	4	2	4	0.3
1.0	2.660865478003869	4	1	4	0.75
0.8450980400142567	0.47712125471966244	4	3	3	0.3
0.47712125471966244	0.47712125471966244	4	4	4	0.25
1.568201724066995	0.3010299956639812	3	3	3	0.25
0.7781512503836436	0.47712125471966244	4	3	4	0.2
0.3010299956639812	0.0	5	4	4	0.15
1.0413926851582251	1.4771212547196624	4	2	4	0.4
1.2041199826559248	1.8864907251724816	4	2	3	0.9
0.7781512503836436	1.6532125137753435	4	3	4	0.7
0.6989700043360189	1.8512583487190752	4	3	4	0.1
1.1760912590556811	2.3443922736851106	4	2	3	0.1
0.3010299956639812	1.3222192947339193	5	4	4	0.1
1.5563025007672873	2.593286067020457	3	1	3	0.1
1.57978359661681	2.7589118923979736	3	1	3	0.2
0.6020599913279624	1.5440680443502757	4	3	4	0.1
0.7781512503836436	0.8450980400142567	4	4	4	0.2
0.0	1.2787536009528289	5	4	4	0.15
0.0	1.724275869600789	5	4	5	0.25
0.47712125471966244	0.7781512503836436	4	4	4	0.05
1.0413926851582251	2.049218022670181	4	2	4	0.1
1.0	2.12057393120585	4	2	4	0.2
0.0	1.462397997898956	5	3	5	0.65
0.0	0.47712125471966244	5	4	4	0.4
0.0	1.1139433523068367	5	4	5	0.25
0.3010299956639812	2.285557309007774	5	3	4	0.45
0.47712125471966244	1.740362689494244	4	3	4	0.7
0.6020599913279624	2.53655844257153	4	2	4	0.15
0.47712125471966244	2.915927211697116	4	2	4	0.25
0.0	1.4913616938342726	5	4	4	0.6
1.0413926851582251	3.4101020766428602	4	1	4	0.45
1.0413926851582251	3.506234359612126	4	1	4	0.7
0.7781512503836436	0.8450980400142567	4	3	3	0.85
0.3010299956639812	0.0	5	5	4	0.35
1.146128035678238	0.47712125471966244	4	3	3	0.45
1.0791812460476249	0.7781512503836436	4	3	4	0.2
0.7781512503836436	1.1139433523068367	4	3	4	0.55
0.0	0.47712125471966244	5	5	4	0.9
0.7781512503836436	0.0	4	4	4	0.6
0.47712125471966244	0.3010299956639812	4	4	4	0.8
0.0	0.9542425094393249	5	4	5	0.45
0.0	0.6020599913279624	5	4	5	0.55
0.0	0.47712125471966244	5	5	5	0.5
0.0	0.0	5	5	5	0.8
0.0	1.934498451243568	5	3	5	0.3
0.0	0.0	5	5	5	0.2
0.0	0.0	5	5	5	0.2
0.0	0.47712125471966244	5	5	4	0.25
0.3010299956639812	0.6020599913279624	5	4	4	0.35
0.47712125471966244	0.47712125471966244	4	4	4	0.15
0.3010299956639812	0.6989700043360189	5	4	4	0.1
0.6020599913279624	0.9542425094393249	4	4	4	0.7
1.2787536009528289	1.3222192947339193	4	3	3	0.75
0.47712125471966244	1.0413926851582251	4	4	4	0.85
0.47712125471966244	0.9542425094393249	4	4	4	0.7
0.6020599913279624	0.6989700043360189	4	4	4	0.7
0.47712125471966244	0.6989700043360189	4	4	4	0.7
0.3010299956639812	0.7781512503836436	5	4	4	0.6
0.0	0.0	5	5	5	0.75
0.0	0.47712125471966244	5	4	5	0.3
1.5185139398778875	0.6989700043360189	3	3	3	0.95
1.0791812460476249	0.0	4	5	3	0.75
1.230448921378274	0.6020599913279624	4	4	3	0.65
0.3010299956639812	1.0413926851582251	5	4	4	0.4
0.3010299956639812	1.1139433523068367	5	4	4	0.3
0.0	0.47712125471966244	5	5	4	0.7
0.0	0.9542425094393249	5	4	5	0.5
0.6020599913279624	1.1760912590556811	4	4	4	0.8
0.47712125471966244	1.0413926851582251	4	4	4	0.8
0.3010299956639812	0.3010299956639812	5	5	4	0.55
0.3010299956639812	0.3010299956639812	5	4	4	0.55
0.9542425094393249	0.0	4	4	4	0.65
0.7781512503836436	0.3010299956639812	4	4	4	0.7
0.9030899869919435	0.3010299956639812	4	4	3	0.15
0.0	0.6989700043360189	5	4	5	0.35
0.6020599913279624	0.7781512503836436	4	4	4	0.8
2.4712917110589387	0.47712125471966244	2	2	2	0.95
1.6532125137753435	0.7781512503836436	3	3	3	0.5
0.47712125471966244	1.0	4	4	4	0.3
0.0	0.6020599913279624	5	5	5	0.45
0.0	0.3010299956639812	5	5	5	0.65
0.47712125471966244	1.255272505103306	4	3	4	0.45
0.3010299956639812	1.568201724066995	5	3	4	0.7
0.3010299956639812	1.0413926851582251	5	3	4	0.3
0.0	0.9030899869919435	5	4	5	0.65
0.9542425094393249	1.1760912590556811	4	3	4	0.2
1.8512583487190752	0.6989700043360189	3	3	3	0.4
0.6020599913279624	1.2787536009528289	4	4	4	0.5
0.3010299956639812	1.1760912590556811	5	4	4	0.25
1.2787536009528289	0.0	4	4	3	0.25
1.0791812460476249	0.9542425094393249	4	3	4	0.2
0.0	1.230448921378274	5	4	5	0.15
0.47712125471966244	1.146128035678238	4	3	4	0.45
0.0	0.47712125471966244	5	4	4	0.35
0.3010299956639812	2.008600171761917	5	3	4	0.8
0.6020599913279624	1.146128035678238	4	4	4	0.45
1.8633228601204557	1.0	3	3	3	0.35
2.53655844257153	0.6020599913279624	2	2	2	0.25
0.6020599913279624	0.9030899869919435	4	4	4	0.05
1.1760912590556811	0.3010299956639812	4	4	3	0.25
1.1139433523068367	0.7781512503836436	4	4	4	0.35
0.3010299956639812	0.6020599913279624	5	4	4	0.25
0.3010299956639812	0.9542425094393249	5	4	4	0.35
0.6989700043360189	0.3010299956639812	4	4	4	0.5
0.0	0.3010299956639812	5	5	5	0.85
0.6020599913279624	0.3010299956639812	4	4	4	0.45
0.6020599913279624	0.0	4	4	4	0.85
0.6020599913279624	1.0791812460476249	4	3	4	0.5
0.3010299956639812	0.3010299956639812	5	4	4	0.25
0.0	0.0	5	5	4	0.2
0.3010299956639812	0.0	5	5	4	0.3
0.47712125471966244	0.3010299956639812	4	4	4	0.55
1.414973347970818	1.7781512503836434	4	2	3	0.35
1.5563025007672873	0.47712125471966244	4	3	3	0.85
0.3010299956639812	0.47712125471966244	5	4	4	0.3
0.6020599913279624	2.835056101720116	5	2	4	0.2
0.3010299956639812	2.012837224705172	5	3	4	0.1
1.230448921378274	1.462397997898956	4	3	3	0.35
1.146128035678238	2.628388930050312	4	1	4	0.8
0.3010299956639812	0.47712125471966244	5	4	4	0.25
0.3010299956639812	0.0	5	5	4	0.25
0.0	0.0	5	5	4	0.5
0.0	0.3010299956639812	5	5	5	0.25
0.47712125471966244	0.7781512503836436	5	4	4	0.25
1.146128035678238	0.0	4	4	3	0.35
1.255272505103306	0.9030899869919435	4	3	3	0.0
0.6989700043360189	0.7781512503836436	5	4	4	0.7
1.716003343634799	1.6020599913279625	4	2	2	0.4
1.414973347970818	0.47712125471966244	4	3	3	0.6
1.0	1.146128035678238	4	3	4	0.8
0.9542425094393249	0.47712125471966244	4	4	3	0.4
1.505149978319906	1.9030899869919433	4	2	3	0.3
1.9912260756924947	2.3138672203691533	3	1	3	0.7
1.806179973983887	0.47712125471966244	4	3	3	0.6
0.47712125471966244	0.3010299956639812	5	4	4	0.2
0.47712125471966244	0.3010299956639812	5	4	4	0.7
1.230448921378274	1.5563025007672873	4	3	3	0.95
2.5599066250361124	0.3010299956639812	3	3	2	0.9
0.6020599913279624	1.230448921378274	5	4	4	0.45
1.4471580313422192	2.4913616938342726	4	2	3	0.4
1.230448921378274	2.439332693830263	4	2	4	0.55
1.0	0.0	4	4	4	0.9
0.9542425094393249	0.0	4	4	3	0.6
1.0791812460476249	0.6020599913279624	4	4	4	0.6
0.47712125471966244	0.6020599913279624	5	4	4	0.5
1.792391689498254	1.9395192526186187	4	2	3	0.65
1.2041199826559248	1.7708520116421442	4	2	4	0.6
0.6020599913279624	0.8450980400142567	5	4	4	0.9
0.0	0.0	5	5	4	0.45
0.0	0.0	5	5	5	0.75
0.0	0.47712125471966244	5	4	5	0.35
0.3010299956639812	0.0	5	4	4	0.6
1.146128035678238	0.9542425094393249	4	3	3	0.8
3.143014800254095	1.0791812460476249	2	1	1	0.1
0.8450980400142567	0.3010299956639812	5	4	3	0.75
0.7781512503836436	0.6020599913279624	5	4	4	0.15
2.439332693830263	1.0	3	2	2	0.65
1.0	0.47712125471966244	4	4	3	0.25
1.0	1.2041199826559248	4	3	4	0.35
1.4771212547196624	1.2041199826559248	4	2	3	0.5
0.3010299956639812	0.47712125471966244	5	4	4	0.4
0.47712125471966244	0.7781512503836436	5	3	4	0.45
0.6020599913279624	0.9030899869919435	5	3	4	0.15
0.3010299956639812	0.47712125471966244	5	4	4	0.45
2.3443922736851106	1.1760912590556811	3	2	2	0.4
1.4913616938342726	1.5185139398778875	4	2	3	0.85
1.57978359661681	1.8260748027008264	4	2	3	0.4
1.724275869600789	0.0	4	4	3	0.2
1.6812412373755872	1.3617278360175928	4	2	3	0.15
1.6901960800285134	1.8692317197309758	4	2	3	0.1
1.3979400086720375	1.6334684555795864	4	2	3	0.85
0.9030899869919435	1.6020599913279625	5	2	4	0.9
1.0413926851582251	0.6989700043360189	4	4	3	0.3
0.7781512503836436	0.47712125471966244	5	4	4	0.2
2.915927211697116	0.47712125471966244	3	2	2	0.2
0.9030899869919435	0.6020599913279624	5	4	3	0.15
0.47712125471966244	0.47712125471966244	5	4	4	0.5
1.255272505103306	1.4313637641589874	4	3	3	0.35
1.230448921378274	1.7634279935629373	4	2	4	0.65
0.47712125471966244	0.47712125471966244	5	4	4	0.7
1.146128035678238	0.47712125471966244	4	3	3	0.3
0.47712125471966244	1.146128035678238	5	3	4	0.55
0.3010299956639812	0.6020599913279624	5	4	4	0.35
1.0	1.0413926851582251	4	3	4	0.25
1.0791812460476249	1.5563025007672873	4	2	4	0.5
1.8512583487190752	0.6020599913279624	4	3	2	0.25
1.9867717342662448	1.380211241711606	3	2	3	0.2
2.227886704613673	0.47712125471966244	3	2	2	0.45
1.934498451243568	0.0	3	3	2	0.25
2.628388930050312	1.146128035678238	3	1	2	0.4
1.8573324964312683	0.47712125471966244	4	3	3	0.55
2.4800069429571505	0.47712125471966244	3	2	2	0.65
2.72916478969277	0.6989700043360189	3	2	2	0.65
1.7853298350107671	1.0	3	2	3	0.2
0.0	1.568201724066995	5	3	5	0.3
0.0	1.1760912590556811	5	4	5	0.3
0.0	0.6020599913279624	5	5	5	0.3
0.0	0.3010299956639812	5	5	5	0.6
0.47712125471966244	1.8573324964312683	4	3	5	0.2
0.0	0.47712125471966244	5	4	5	0.35
0.0	0.3010299956639812	5	5	5	0.25
0.0	0.47712125471966244	5	5	5	0.7
0.47712125471966244	0.0	4	5	4	0.6
0.8450980400142567	0.47712125471966244	4	4	4	0.85
0.6989700043360189	1.3617278360175928	4	3	4	0.75
0.6989700043360189	0.6020599913279624	4	4	4	0.45
0.6020599913279624	1.5314789170422551	4	3	4	0.7
0.3010299956639812	1.505149978319906	4	3	4	0.5
0.6020599913279624	0.0	4	4	4	0.75
0.0	0.0	5	5	5	0.35
0.0	0.0	5	5	5	0.25
0.0	0.6989700043360189	5	5	5	0.7
1.146128035678238	0.0	4	4	3	0.8
0.0	1.255272505103306	5	4	5	0.45
0.0	1.9084850188786493	5	4	5	0.4
1.1139433523068367	0.6020599913279624	4	4	4	0.35
0.6989700043360189	0.3010299956639812	4	4	4	0.5
0.3010299956639812	0.3010299956639812	4	5	4	0.6
0.3010299956639812	0.9030899869919435	4	4	4	0.45
2.0827853703164503	0.9030899869919435	3	2	2	0.9
0.8450980400142567	0.3010299956639812	4	4	4	0.6
0.0	0.6020599913279624	5	5	5	0.15
0.3010299956639812	0.7781512503836436	4	4	4	0.3
0.0	0.3010299956639812	5	4	5	0.4
0.0	0.47712125471966244	5	4	5	0.25
0.0	0.6020599913279624	5	4	5	0.5
1.3222192947339193	0.3010299956639812	3	4	3	0.1
0.47712125471966244	0.6020599913279624	4	4	4	1.0
0.6020599913279624	1.0	4	4	4	0.65
0.7781512503836436	0.47712125471966244	4	4	4	0.15
0.47712125471966244	0.7781512503836436	4	4	4	0.05
0.3010299956639812	0.9030899869919435	4	4	4	0.25
0.3010299956639812	0.9030899869919435	4	4	4	0.8
0.47712125471966244	0.9542425094393249	4	3	4	0.9
0.0	0.9030899869919435	5	4	5	0.35
1.4913616938342726	0.0	3	4	3	0.4
0.3010299956639812	1.1760912590556811	4	4	4	0.2
0.47712125471966244	0.47712125471966244	4	4	4	0.3
0.0	1.1760912590556811	5	4	5	0.1
0.0	0.47712125471966244	5	5	5	0.2
0.0	0.6020599913279624	5	4	4	0.25
0.47712125471966244	0.3010299956639812	4	4	4	0.25
0.0	0.47712125471966244	5	5	5	0.45
2.526339277389844	0.47712125471966244	3	2	2	0.25
3.04688519083771	0.3010299956639812	3	2	2	1.0
2.3521825181113627	0.0	3	3	2	0.15
0.9542425094393249	0.0	5	4	3	0.35
2.835056101720116	0.6020599913279624	3	2	2	0.75
1.568201724066995	0.0	4	3	3	0.85
2.8656960599160706	1.414973347970818	3	1	2	0.15
0.7781512503836436	1.4771212547196624	5	3	4	0.35
0.6020599913279624	0.0	5	5	4	0.6
0.47712125471966244	2.4800069429571505	5	2	5	0.25
0.0	0.47712125471966244	5	4	4	0.65
0.0	0.47712125471966244	5	4	5	0.85
0.3010299956639812	0.0	5	5	4	0.15
0.0	0.0	5	5	4	0.2
0.47712125471966244	0.0	5	4	4	0.15
0.8450980400142567	0.6020599913279624	5	3	4	0.05
0.47712125471966244	0.0	5	5	4	0.25
0.6989700043360189	0.0	5	5	4	0.25
1.146128035678238	0.47712125471966244	5	4	3	0.45
0.47712125471966244	0.47712125471966244	5	4	4	0.4
0.9030899869919435	1.255272505103306	5	3	4	0.15
0.47712125471966244	0.0	5	5	4	0.65
2.184691430817599	1.3222192947339193	4	2	2	0.75
1.963787827345556	0.7781512503836436	4	2	3	0.6
1.0791812460476249	2.0827853703164503	5	2	3	0.8
0.6989700043360189	0.47712125471966244	5	4	4	0.75
1.9030899869919433	1.505149978319906	4	2	3	0.65
1.5314789170422551	0.6020599913279624	4	3	3	0.65
2.798650645445269	2.622214022966295	3	0	2	0.85
2.315970345456918	0.47712125471966244	3	2	3	0.7
0.3010299956639812	0.0	5	5	4	0.25
0.6020599913279624	0.0	5	4	4	0.5
0.47712125471966244	0.0	5	4	4	0.2
0.3010299956639812	0.47712125471966244	5	4	4	0.7
0.0	0.0	5	5	4	0.2
2.133538908370217	1.4313637641589874	4	2	2	1.0
2.708420900134713	1.0791812460476249	3	2	2	0.7
2.631443769013172	0.6989700043360189	3	2	2	0.95
1.0413926851582251	0.3010299956639812	5	4	3	0.65
2.4913616938342726	1.4471580313422192	3	2	2	0.95
1.255272505103306	0.0	4	4	3	0.75
2.6444385894678386	2.1583624920952498	3	1	2	0.95
0.9030899869919435	0.47712125471966244	5	4	3	0.75
0.6020599913279624	1.0791812460476249	5	4	4	0.8
1.230448921378274	1.5185139398778875	4	3	3	0.55
1.5314789170422551	1.3424226808222062	4	3	3	0.95
1.7323937598229686	1.5314789170422551	4	2	3	0.9
1.1760912590556811	0.6020599913279624	5	4	3	0.7
1.9395192526186187	1.792391689498254	4	2	3	0.85
0.6020599913279624	1.1139433523068367	5	4	4	0.55
0.0	0.47712125471966244	5	5	4	0.85
0.3010299956639812	0.47712125471966244	5	5	4	0.9
1.1760912590556811	0.3010299956639812	5	4	3	0.85
1.0413926851582251	0.47712125471966244	5	4	3	0.9
1.7708520116421442	1.2041199826559248	4	2	3	0.85
0.3010299956639812	0.6989700043360189	5	4	4	0.85
0.6989700043360189	0.0	5	4	4	0.6
0.47712125471966244	0.0	5	4	4	0.7
1.0791812460476249	0.8450980400142567	5	4	3	0.85
2.762678563727436	0.47712125471966244	3	2	2	0.95
0.3010299956639812	0.47712125471966244	5	4	4	0.35
1.612783856719736	0.7781512503836436	4	3	3	0.4
2.578639209968072	1.0	3	2	2	0.2
0.6020599913279624	0.0	5	5	4	0.45
1.2041199826559248	1.0	4	3	3	0.15
0.6020599913279624	0.0	5	5	4	0.25
1.414973347970818	1.612783856719736	4	2	3	0.3
1.4471580313422192	0.0	4	3	3	0.55
1.4771212547196624	1.0413926851582251	4	2	3	0.6
1.0413926851582251	0.3010299956639812	5	3	3	0.8
0.9030899869919435	0.6020599913279624	5	3	4	0.75
0.47712125471966244	0.0	5	4	4	0.6
1.2787536009528289	1.146128035678238	4	2	3	0.45
1.5185139398778875	1.146128035678238	4	3	3	0.2
1.977723605288848	1.0791812460476249	4	2	3	0.15
2.593286067020457	1.5563025007672873	3	1	2	0.55
1.2787536009528289	0.6020599913279624	4	4	3	0.3
1.5185139398778875	1.4913616938342726	4	2	3	0.3
0.6020599913279624	0.47712125471966244	5	4	4	0.2
2.330413773349191	2.428134794028789	3	1	2	0.3
1.5440680443502757	1.255272505103306	4	3	3	0.05
1.6532125137753435	1.4471580313422192	4	2	3	0.1
2.049218022670181	1.0413926851582251	4	2	3	0.35
0.9542425094393249	1.0791812460476249	5	3	3	0.05
1.3617278360175928	1.6812412373755872	4	2	3	0.15
0.7781512503836436	0.47712125471966244	5	4	4	0.1
2.7558748556724915	2.576341350205793	3	0	2	0.1
1.57978359661681	0.6020599913279624	4	3	3	0.15
1.591064607026499	0.6989700043360189	4	3	3	0.85
1.462397997898956	0.0	4	3	3	0.65
1.146128035678238	0.47712125471966244	5	3	3	0.7
1.6334684555795864	1.3979400086720375	4	2	3	0.65
0.9030899869919435	0.3010299956639812	5	4	3	0.4
1.0413926851582251	0.6020599913279624	5	3	3	0.75
2.1760912590556813	0.6989700043360189	4	3	2	0.55
3.4101020766428602	1.0413926851582251	2	1	1	0.4
0.7781512503836436	1.1139433523068367	5	4	4	0.2
1.4313637641589874	1.255272505103306	4	3	3	0.3
2.0170333392987803	2.1958996524092336	4	1	3	0.2
1.505149978319906	1.8976270912904407	4	2	3	0.7
1.146128035678238	1.2041199826559248	5	3	3	0.8
0.6989700043360189	1.1139433523068367	5	3	4	0.85
0.7781512503836436	1.0791812460476249	5	3	4	0.95
1.0791812460476249	0.6020599913279624	5	3	3	0.65
1.0413926851582251	1.0	5	3	3	0.7
0.3010299956639812	0.47712125471966244	5	4	4	0.2
1.6334684555795864	1.9493900066449128	4	2	3	0.9
0.47712125471966244	0.0	5	4	4	0.5
0.47712125471966244	0.0	5	4	4	0.65
0.6020599913279624	1.0413926851582251	4	3	4	0.8
1.255272505103306	1.0	4	3	4	0.25
1.8195439355418688	1.0	3	2	3	0.25
1.8195439355418688	0.0	4	3	2	0.85
3.1598678470925665	0.47712125471966244	3	1	1	0.9
2.290034611362518	0.3010299956639812	4	2	2	0.95
0.6020599913279624	0.0	5	4	4	0.3
2.012837224705172	0.3010299956639812	4	3	2	0.55
1.1760912590556811	0.0	5	4	3	0.85
1.414973347970818	2.8656960599160706	4	1	3	0.5
1.462397997898956	1.5185139398778875	4	2	3	0.35
1.3010299956639813	0.47712125471966244	5	3	3	0.9
0.6989700043360189	2.72916478969277	5	2	4	0.9
0.3010299956639812	0.0	5	5	4	0.2
0.6020599913279624	0.8450980400142567	5	3	4	0.2
0.3010299956639812	0.0	5	5	4	0.5
0.47712125471966244	0.0	5	5	4	0.35
1.146128035678238	0.0	5	4	3	0.25
0.6989700043360189	0.3010299956639812	5	4	4	0.45
0.7781512503836436	0.6989700043360189	5	4	4	0.1
0.0	0.47712125471966244	5	5	4	0.1
2.0293837776852097	1.4771212547196624	4	2	2	0.8
2.012837224705172	0.7781512503836436	4	2	3	0.85
0.9030899869919435	1.4771212547196624	5	3	4	0.8
0.7781512503836436	0.3010299956639812	5	4	4	0.6
2.3138672203691533	1.9912260756924947	4	1	2	0.85
1.505149978319906	0.3010299956639812	4	3	3	0.85
2.622214022966295	2.798650645445269	3	0	2	0.75
1.9190780923760742	0.3010299956639812	4	3	3	0.85
0.47712125471966244	0.0	5	4	4	0.25
0.0	0.3010299956639812	5	5	5	0.55
0.47712125471966244	0.0	5	4	4	0.6
0.47712125471966244	0.0	5	4	4	0.35
0.3010299956639812	0.47712125471966244	5	4	4	0.65
0.0	0.0	5	5	4	0.45
2.1398790864012365	0.0	4	3	2	0.65
3.1075491297446862	0.47712125471966244	3	2	1	0.95
3.0017337128090005	0.6020599913279624	3	2	2	0.75
1.1139433523068367	0.3010299956639812	5	4	3	0.45
2.439332693830263	1.230448921378274	3	2	2	0.9
1.9084850188786493	0.0	4	4	2	1.0
2.1583624920952498	2.6444385894678386	4	1	3	0.35
0.6020599913279624	0.0	5	5	4	0.7
0.6020599913279624	0.47712125471966244	5	4	4	0.35
0.6020599913279624	0.47712125471966244	5	4	4	0.75
0.6989700043360189	0.47712125471966244	5	4	4	0.95
1.1760912590556811	0.47712125471966244	5	4	3	0.8
0.3010299956639812	0.3010299956639812	5	5	4	0.85
0.8450980400142567	0.6020599913279624	5	4	4	0.8
0.3010299956639812	0.3010299956639812	5	5	4	0.3
0.0	0.3010299956639812	5	4	5	0.5
3.186673867499745	0.47712125471966244	3	2	1	0.65
1.505149978319906	0.3010299956639812	4	4	3	0.65
0.47712125471966244	0.6989700043360189	5	4	4	0.2
1.1760912590556811	0.47712125471966244	5	3	3	0.2
2.660865478003869	1.0	3	1	2	0.75
0.3010299956639812	0.0	5	5	4	0.45
1.2041199826559248	1.4771212547196624	5	2	3	0.35
0.7781512503836436	0.3010299956639812	5	4	4	0.8
1.612783856719736	1.414973347970818	4	2	3	0.3
0.47712125471966244	0.0	5	4	4	0.4
1.0413926851582251	0.0	5	4	4	0.45
0.9030899869919435	0.0	5	4	3	0.35
0.47712125471966244	0.3010299956639812	5	4	4	0.45
0.6020599913279624	0.0	5	4	4	0.5
1.146128035678238	1.2787536009528289	5	2	4	0.45
1.414973347970818	1.0791812460476249	4	3	3	0.1
2.582063362911709	1.230448921378274	3	2	2	0.1
2.7589118923979736	1.57978359661681	3	1	2	0.2
1.1760912590556811	0.3010299956639812	5	4	3	0.25
1.8260748027008264	1.57978359661681	4	2	3	0.2
1.0	0.6020599913279624	5	4	3	0.4
2.428134794028789	2.330413773349191	3	1	2	0.3
1.4771212547196624	1.3617278360175928	4	3	3	0.55
2.012837224705172	1.255272505103306	4	2	3	0.15
2.12057393120585	1.0	4	2	2	0.25
1.230448921378274	0.0	5	4	3	0.2
1.8692317197309758	1.6901960800285134	4	2	3	0.1
0.9030899869919435	0.3010299956639812	5	4	3	0.25
2.576341350205793	2.7558748556724915	3	0	2	0.2
1.146128035678238	0.6020599913279624	5	3	3	0.35
1.6627578316815739	0.7781512503836436	4	2	3	0.8
1.1139433523068367	0.0	5	4	3	0.9
2.008600171761917	0.3010299956639812	4	3	2	0.85
1.6020599913279625	0.9030899869919435	4	2	3	0.55
0.9542425094393249	0.47712125471966244	5	3	3	1.0
1.6434526764861874	0.6989700043360189	4	3	2	0.3
3.506234359612126	1.0413926851582251	2	1	1	0.7
0.6020599913279624	0.3010299956639812	5	4	4	0.4
1.7634279935629373	1.230448921378274	4	2	3	0.2
1.1760912590556811	0.0	5	4	3	0.8
2.1958996524092336	2.0170333392987803	4	1	3	0.3
1.3222192947339193	1.4313637641589874	5	3	3	0.75
0.9542425094393249	0.6020599913279624	5	4	3	0.8
1.1760912590556811	1.0413926851582251	5	3	3	0.85
1.1139433523068367	0.7781512503836436	5	3	3	0.35
0.3010299956639812	0.3010299956639812	5	4	4	0.65
1.5563025007672873	1.0791812460476249	4	2	3	0.35
0.47712125471966244	0.0	5	5	4	0.9
1.9493900066449128	1.6334684555795864	4	2	3	0.25
1.0	1.7853298350107671	4	2	4	1.0
1.0	1.255272505103306	4	3	4	1.0
1.0	1.8195439355418688	4	2	4	0.9
0.0	0.47712125471966244	5	5	4	0.85
0.0	0.47712125471966244	5	5	5	0.0
0.0	0.7781512503836436	5	4	5	0.35
0.0	0.6020599913279624	5	5	5	0.9
0.47712125471966244	1.3010299956639813	4	3	4	0.7
0.3010299956639812	0.47712125471966244	5	5	4	0.45
0.8450980400142567	0.47712125471966244	5	4	4	0.75
0.9542425094393249	0.3010299956639812	4	4	3	0.35
0.47712125471966244	0.47712125471966244	5	4	4	0.35
0.47712125471966244	0.0	5	5	4	0.4
1.8976270912904407	1.505149978319906	3	2	3	0.5
1.4313637641589874	1.3222192947339193	4	3	3	0.65


==> tikz/exp1scatter.dat <==
Frequency	InverseFrequency	FrequencyLog	InverseFrequencyLog	Alignment
0	0	0.0	0.0	0.15
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.25
0	0	0.0	0.0	0.3
0	0	0.0	0.0	0.35
0	0	0.0	0.0	0.35
0	0	0.0	0.0	0.45
0	0	0.0	0.0	0.45
0	0	0.0	0.0	0.45
0	0	0.0	0.0	0.5
0	0	0.0	0.0	0.5
0	0	0.0	0.0	0.65
0	0	0.0	0.0	0.7
0	0	0.0	0.0	0.75
0	0	0.0	0.0	0.75
0	0	0.0	0.0	0.75
0	0	0.0	0.0	0.8
1	0	0.6020599913279624	0.0	0.15
1	0	0.47712125471966244	0.0	0.15
1	0	0.3010299956639812	0.0	0.15
1	0	0.3010299956639812	0.0	0.15
1	0	0.3010299956639812	0.0	0.15
1	0	0.47712125471966244	0.0	0.15
1	0	0.47712125471966244	0.0	0.2
1	0	0.47712125471966244	0.0	0.2
1	0	0.47712125471966244	0.0	0.2
1	0	0.3010299956639812	0.0	0.2
1	0	0.47712125471966244	0.0	0.25
1	0	0.47712125471966244	0.0	0.25
1	0	0.3010299956639812	0.0	0.25
1	0	0.47712125471966244	0.0	0.25
1	0	0.6989700043360189	0.0	0.25
1	0	0.3010299956639812	0.0	0.25
1	0	0.6020599913279624	0.0	0.25
1	0	0.47712125471966244	0.0	0.25
1	0	0.3010299956639812	0.0	0.3
1	0	0.6020599913279624	0.0	0.3
1	0	0.3010299956639812	0.0	0.35
1	0	0.9542425094393249	0.0	0.35
1	0	0.47712125471966244	0.0	0.35
1	0	0.47712125471966244	0.0	0.35
1	0	0.9030899869919435	0.0	0.35
1	0	0.47712125471966244	0.0	0.4
1	0	0.7781512503836436	0.0	0.4
1	0	0.47712125471966244	0.0	0.4
1	0	0.47712125471966244	0.0	0.4
1	0	0.9030899869919435	0.0	0.45
1	0	0.6020599913279624	0.0	0.45
1	0	0.3010299956639812	0.0	0.45
1	0	0.6020599913279624	0.0	0.5
1	0	0.47712125471966244	0.0	0.5
1	0	0.3010299956639812	0.0	0.5
1	0	0.6020599913279624	0.0	0.5
1	0	0.47712125471966244	0.0	0.55
1	0	0.47712125471966244	0.0	0.55
1	0	0.6989700043360189	0.0	0.6
1	0	0.7781512503836436	0.0	0.6
1	0	0.9542425094393249	0.0	0.6
1	0	0.3010299956639812	0.0	0.6
1	0	0.47712125471966244	0.0	0.6
1	0	0.6020599913279624	0.0	0.6
1	0	0.6989700043360189	0.0	0.6
1	0	0.47712125471966244	0.0	0.6
1	0	0.47712125471966244	0.0	0.6
1	0	0.9542425094393249	0.0	0.65
1	0	0.47712125471966244	0.0	0.65
1	0	0.47712125471966244	0.0	0.65
1	0	0.6020599913279624	0.0	0.7
1	0	0.47712125471966244	0.0	0.7
1	0	0.47712125471966244	0.0	0.7
1	0	0.6020599913279624	0.0	0.7
1	0	0.47712125471966244	0.0	0.75
1	0	0.3010299956639812	0.0	0.75
1	0	0.6020599913279624	0.0	0.75
1	0	0.6989700043360189	0.0	0.75
1	0	0.47712125471966244	0.0	0.85
1	0	0.6020599913279624	0.0	0.85
1	0	0.9030899869919435	0.0	0.9
1	0	1.0	0.0	0.9
1	0	0.47712125471966244	0.0	0.9
1	0	0.3010299956639812	0.0	0.95
2	0	1.5563025007672873	0.0	0.0
2	0	1.2304489213782739	0.0	0.1
2	0	1.724275869600789	0.0	0.2
2	0	1.2304489213782739	0.0	0.2
2	0	1.2787536009528289	0.0	0.25
2	0	1.9344984512435677	0.0	0.25
2	0	1.146128035678238	0.0	0.25
2	0	1.6334684555795864	0.0	0.3
2	0	1.146128035678238	0.0	0.35
2	0	1.380211241711606	0.0	0.35
2	0	1.146128035678238	0.0	0.35
2	0	1.4913616938342726	0.0	0.4
2	0	1.0413926851582251	0.0	0.45
2	0	1.4313637641589874	0.0	0.55
2	0	1.4471580313422192	0.0	0.55
2	0	1.0791812460476249	0.0	0.6
2	0	1.3424226808222062	0.0	0.6
2	0	1.462397997898956	0.0	0.65
2	0	1.4471580313422192	0.0	0.7
2	0	1.9242792860618816	0.0	0.7
2	0	1.0791812460476249	0.0	0.75
2	0	1.255272505103306	0.0	0.75
2	0	1.9084850188786497	0.0	0.75
2	0	1.3010299956639813	0.0	0.8
2	0	1.146128035678238	0.0	0.8
2	0	1.4313637641589874	0.0	0.8
2	0	1.1760912590556813	0.0	0.8
2	0	1.568201724066995	0.0	0.85
2	0	1.8195439355418688	0.0	0.85
2	0	1.1760912590556813	0.0	0.85
2	0	1.9344984512435677	0.0	0.9
2	0	1.6901960800285134	0.0	0.9
2	0	1.1139433523068367	0.0	0.9
2	0	1.4913616938342726	0.0	0.95
2	0	1.7558748556724915	0.0	0.95
2	0	1.2787536009528289	0.0	1.0
2	0	1.0791812460476249	0.0	1.0
2	0	1.3222192947339193	0.0	1.0
2	0	1.3979400086720377	0.0	1.0
2	0	1.9084850188786497	0.0	1.0
3	0	2.3521825181113627	0.0	0.15
3	0	2.1702617153949575	0.0	0.2
3	0	2.298853076409707	0.0	0.25
3	0	2.5390760987927767	0.0	0.65
3	0	2.1398790864012365	0.0	0.65
3	0	2.3710678622717363	0.0	0.7
3	0	2.459392487759231	0.0	0.7
3	0	2.6180480967120925	0.0	0.75
3	0	2.1398790864012365	0.0	0.8
3	0	2.401400540781544	0.0	0.85
3	0	2.3729120029701067	0.0	0.85
3	0	2.4265112613645754	0.0	0.85
3	0	2.0863598306747484	0.0	0.9
3	0	2.7558748556724915	0.0	0.9
3	0	2.103803720955957	0.0	0.9
3	0	2.1903316981702914	0.0	0.9
3	0	2.459392487759231	0.0	0.95
3	0	2.1271047983648077	0.0	0.95
3	0	2.4756711883244296	0.0	0.95
3	0	2.1958996524092336	0.0	1.0
3	0	2.155336037465062	0.0	1.0
3	0	2.123851640967086	0.0	1.0
4	0	3.010723865391773	0.0	0.15
4	0	3.1464381352857744	0.0	0.8
4	0	3.0655797147284485	0.0	0.85
4	0	3.422589839851482	0.0	0.95


==> tikz/exp2scatter.dat <==
Frequency	InverseFrequency	FrequencyLog	InverseFrequencyLog	Alignment
0	0	0.0	0.0	0.1
0	0	0.0	0.0	0.1
0	0	0.0	0.0	0.1
0	0	0.0	0.0	0.15
0	0	0.0	0.0	0.15
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.2
0	0	0.0	0.0	0.25
0	0	0.0	0.0	0.25
0	0	0.0	0.0	0.25
0	0	0.0	0.0	0.3
0	0	0.0	0.0	0.3
0	0	0.0	0.0	0.3
0	0	0.0	0.0	0.35
0	0	0.0	0.0	0.35
0	0	0.0	0.0	0.35
0	0	0.0	0.0	0.4
0	0	0.0	0.0	0.4
0	0	0.0	0.0	0.4
0	0	0.0	0.0	0.45
0	0	0.0	0.0	0.45
0	0	0.0	0.0	0.45
0	0	0.0	0.0	0.45
0	0	0.0	0.0	0.5
0	0	0.0	0.0	0.5
0	0	0.0	0.0	0.5
0	0	0.0	0.0	0.5
0	0	0.0	0.0	0.55
0	0	0.0	0.0	0.65
0	0	0.0	0.0	0.65
0	0	0.0	0.0	0.65
0	0	0.0	0.0	0.65
0	0	0.0	0.0	0.7
0	0	0.0	0.0	0.7
0	0	0.0	0.0	0.7
0	0	0.0	0.0	0.7
0	0	0.0	0.0	0.75
0	0	0.0	0.0	0.75
0	0	0.0	0.0	0.8
0	0	0.0	0.0	0.8
0	0	0.0	0.0	0.8
0	0	0.0	0.0	0.85
0	0	0.0	0.0	0.9
0	0	0.0	0.0	0.9
0	1	0.0	0.47712125471966244	0.0
0	1	0.0	0.6020599913279624	0.1
0	1	0.0	0.47712125471966244	0.1
0	1	0.0	0.8450980400142567	0.15
0	1	0.0	0.6020599913279624	0.15
0	1	0.0	0.9030899869919435	0.2
0	1	0.0	0.7781512503836436	0.2
0	1	0.0	0.47712125471966244	0.2
0	1	0.0	0.47712125471966244	0.2
0	1	0.0	0.6020599913279624	0.25
0	1	0.0	0.6020599913279624	0.25
0	1	0.0	0.47712125471966244	0.25
0	1	0.0	0.47712125471966244	0.25
0	1	0.0	0.47712125471966244	0.25
0	1	0.0	0.3010299956639812	0.25
0	1	0.0	0.3010299956639812	0.25
0	1	0.0	0.47712125471966244	0.25
0	1	0.0	0.6020599913279624	0.25
0	1	0.0	0.47712125471966244	0.25
0	1	0.0	0.6020599913279624	0.3
0	1	0.0	0.3010299956639812	0.3
0	1	0.0	0.47712125471966244	0.3
0	1	0.0	0.9030899869919435	0.3
0	1	0.0	0.6020599913279624	0.3
0	1	0.0	0.9542425094393249	0.3
0	1	0.0	0.47712125471966244	0.3
0	1	0.0	0.6989700043360189	0.35
0	1	0.0	0.47712125471966244	0.35
0	1	0.0	0.47712125471966244	0.35
0	1	0.0	0.47712125471966244	0.35
0	1	0.0	0.9030899869919435	0.35
0	1	0.0	0.7781512503836436	0.35
0	1	0.0	0.47712125471966244	0.35
0	1	0.0	0.3010299956639812	0.4
0	1	0.0	0.47712125471966244	0.4
0	1	0.0	0.3010299956639812	0.4
0	1	0.0	0.3010299956639812	0.4
0	1	0.0	0.3010299956639812	0.4
0	1	0.0	0.3010299956639812	0.4
0	1	0.0	0.47712125471966244	0.45
0	1	0.0	0.47712125471966244	0.45
0	1	0.0	0.6989700043360189	0.45
0	1	0.0	0.3010299956639812	0.45
0	1	0.0	1.0	0.45
0	1	0.0	0.9542425094393249	0.45
0	1	0.0	0.6020599913279624	0.45
0	1	0.0	0.47712125471966244	0.45
0	1	0.0	0.47712125471966244	0.45
0	1	0.0	0.47712125471966244	0.5
0	1	0.0	0.3010299956639812	0.5
0	1	0.0	0.6020599913279624	0.5
0	1	0.0	0.47712125471966244	0.5
0	1	0.0	0.9542425094393249	0.5
0	1	0.0	0.9542425094393249	0.5
0	1	0.0	0.6020599913279624	0.5
0	1	0.0	0.3010299956639812	0.5
0	1	0.0	0.9542425094393249	0.55
0	1	0.0	0.7781512503836436	0.55
0	1	0.0	0.6020599913279624	0.55
0	1	0.0	0.3010299956639812	0.55
0	1	0.0	0.3010299956639812	0.55
0	1	0.0	0.9030899869919435	0.55
0	1	0.0	0.3010299956639812	0.55
0	1	0.0	0.3010299956639812	0.55
0	1	0.0	0.47712125471966244	0.55
0	1	0.0	0.3010299956639812	0.6
0	1	0.0	0.47712125471966244	0.65
0	1	0.0	0.3010299956639812	0.65
0	1	0.0	0.3010299956639812	0.65
0	1	0.0	0.9030899869919435	0.65
0	1	0.0	0.47712125471966244	0.65
0	1	0.0	0.6989700043360189	0.7
0	1	0.0	0.47712125471966244	0.7
0	1	0.0	0.9542425094393249	0.7
0	1	0.0	0.47712125471966244	0.7
0	1	0.0	0.6989700043360189	0.7
0	1	0.0	0.47712125471966244	0.7
0	1	0.0	1.0	0.75
0	1	0.0	0.7781512503836436	0.75
0	1	0.0	0.6020599913279624	0.8
0	1	0.0	0.47712125471966244	0.8
0	1	0.0	0.3010299956639812	0.85
0	1	0.0	0.3010299956639812	0.85
0	1	0.0	0.47712125471966244	0.85
0	1	0.0	0.47712125471966244	0.85
0	1	0.0	0.47712125471966244	0.85
0	1	0.0	0.47712125471966244	0.9
0	1	0.0	0.6020599913279624	0.9
0	2	0.0	1.3424226808222062	0.1
0	2	0.0	1.1760912590556813	0.1
0	2	0.0	1.0413926851582251	0.15
0	2	0.0	1.2787536009528289	0.15
0	2	0.0	1.2304489213782739	0.15
0	2	0.0	1.5563025007672873	0.2
0	2	0.0	1.4471580313422192	0.2
0	2	0.0	1.8195439355418688	0.25
0	2	0.0	1.0791812460476249	0.25
0	2	0.0	1.724275869600789	0.25
0	2	0.0	1.1139433523068367	0.25
0	2	0.0	1.146128035678238	0.3
0	2	0.0	1.9344984512435677	0.3
0	2	0.0	1.568201724066995	0.3
0	2	0.0	1.1760912590556813	0.3
0	2	0.0	1.0413926851582251	0.3
0	2	0.0	1.2787536009528289	0.3
0	2	0.0	1.6532125137753435	0.35
0	2	0.0	1.9084850188786497	0.4
0	2	0.0	1.4913616938342726	0.45
0	2	0.0	1.255272505103306	0.45
0	2	0.0	1.3010299956639813	0.5
0	2	0.0	1.1139433523068367	0.55
0	2	0.0	1.4913616938342726	0.6
0	2	0.0	1.380211241711606	0.65
0	2	0.0	1.146128035678238	0.65
0	2	0.0	1.462397997898956	0.65
0	2	0.0	1.146128035678238	0.95
0	3	0.0	2.3521825181113627	0.05
0	3	0.0	2.1398790864012365	0.1


==> tikzdataset/dataset_default.dat <==
SVO	OVS	Default	Alignment
2.4800069429571505	0.4771212547196624	1	0.75
2.4800069429571505	0.4771212547196624	1	0.25
2.4800069429571505	0.4771212547196624	1	0.5
2.4800069429571505	0.4771212547196624	1	0.75
2.4800069429571505	0.4771212547196624	1	1.0
1.934498451243568	0.0	1	0.0
1.934498451243568	0.0	1	0.25
1.934498451243568	0.0	1	0.25
1.934498451243568	0.0	1	0.25
1.934498451243568	0.0	1	0.5
2.628388930050312	1.146128035678238	1	0.5
2.628388930050312	1.146128035678238	1	0.5
2.628388930050312	1.146128035678238	1	0.25
2.628388930050312	1.146128035678238	1	0.25
2.628388930050312	1.146128035678238	1	0.5
1.9867717342662448	1.380211241711606	1	0.5
1.9867717342662448	1.380211241711606	1	0.0
1.9867717342662448	1.380211241711606	1	0.0
1.9867717342662448	1.380211241711606	1	0.25
1.9867717342662448	1.380211241711606	1	0.25
1.8512583487190752	0.6020599913279624	1	0.25
1.8512583487190752	0.6020599913279624	1	0.25
1.8512583487190752	0.6020599913279624	1	0.25
1.8512583487190752	0.6020599913279624	1	0.25
1.8512583487190752	0.6020599913279624	1	0.25
2.72916478969277	0.6989700043360189	1	0.75
2.72916478969277	0.6989700043360189	1	0.75
2.72916478969277	0.6989700043360189	1	0.5
2.72916478969277	0.6989700043360189	1	0.75
2.72916478969277	0.6989700043360189	1	0.5
2.227886704613673	0.4771212547196624	1	0.25
2.227886704613673	0.4771212547196624	1	0.25
2.227886704613673	0.4771212547196624	1	0.5
2.227886704613673	0.4771212547196624	1	0.75
2.227886704613673	0.4771212547196624	1	0.5
1.8573324964312683	0.4771212547196624	1	0.25
1.8573324964312683	0.4771212547196624	1	0.5
1.8573324964312683	0.4771212547196624	1	0.75
1.8573324964312683	0.4771212547196624	1	0.5
1.8573324964312683	0.4771212547196624	1	0.75
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.0
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
2.0827853703164503	1.0791812460476249	1	0.25
2.0827853703164503	1.0791812460476249	1	1.0
2.0827853703164503	1.0791812460476249	1	0.75
2.0827853703164503	1.0791812460476249	1	0.25
2.0827853703164503	1.0791812460476249	1	0.5
1.0791812460476249	0.7781512503836436	1	0.25
1.0791812460476249	0.7781512503836436	1	0.25
1.0791812460476249	0.7781512503836436	1	0.25
1.0791812460476249	0.7781512503836436	1	0.0
1.0791812460476249	0.7781512503836436	1	0.25
1.0413926851582251	0.4771212547196624	1	0.0
1.0413926851582251	0.4771212547196624	1	0.0
1.0413926851582251	0.4771212547196624	1	0.75
1.0413926851582251	0.4771212547196624	1	0.5
1.0413926851582251	0.4771212547196624	1	0.25
1.568201724066995	0.3010299956639812	1	0.25
1.568201724066995	0.3010299956639812	1	0.5
1.568201724066995	0.3010299956639812	1	0.25
1.568201724066995	0.3010299956639812	1	0.25
1.568201724066995	0.3010299956639812	1	0.0
0.3010299956639812	0.0	1	0.5
0.3010299956639812	0.0	1	0.5
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.6020599913279624	0.3010299956639812	1	0.25
0.6020599913279624	0.3010299956639812	1	0.0
0.6020599913279624	0.3010299956639812	1	0.25
0.6020599913279624	0.3010299956639812	1	0.0
0.6020599913279624	0.3010299956639812	1	0.0
1.146128035678238	1.0	1	0.5
1.146128035678238	1.0	1	0.5
1.146128035678238	1.0	1	0.5
1.146128035678238	1.0	1	0.25
1.146128035678238	1.0	1	0.0
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.25
1.146128035678238	0.4771212547196624	1	0.25
1.146128035678238	0.4771212547196624	1	1.0
1.146128035678238	0.4771212547196624	1	0.75
1.146128035678238	0.4771212547196624	1	0.25
1.146128035678238	0.4771212547196624	1	0.0
1.380211241711606	0.0	1	0.5
1.380211241711606	0.0	1	0.25
1.380211241711606	0.0	1	0.25
1.380211241711606	0.0	1	0.5
1.380211241711606	0.0	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.8450980400142568	0.4771212547196624	1	0.5
0.8450980400142568	0.4771212547196624	1	0.0
0.8450980400142568	0.4771212547196624	1	0.0
0.8450980400142568	0.4771212547196624	1	0.75
0.8450980400142568	0.4771212547196624	1	0.25
1.4771212547196624	0.9030899869919436	1	0.75
1.4771212547196624	0.9030899869919436	1	0.5
1.4771212547196624	0.9030899869919436	1	0.25
1.4771212547196624	0.9030899869919436	1	0.25
1.4771212547196624	0.9030899869919436	1	0.25
1.3617278360175928	0.6989700043360189	1	0.25
1.3617278360175928	0.6989700043360189	1	0.0
1.3617278360175928	0.6989700043360189	1	0.0
1.3617278360175928	0.6989700043360189	1	0.75
1.3617278360175928	0.6989700043360189	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	1.0
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.5
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.25
0.7781512503836436	0.0	1	0.0
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.25
0.3010299956639812	0.3010299956639812	1	0.5
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.75
1.1139433523068367	0.6989700043360189	1	0.0
1.1139433523068367	0.6989700043360189	1	0.25
1.1139433523068367	0.6989700043360189	1	0.0
1.1139433523068367	0.6989700043360189	1	0.0
1.1139433523068367	0.6989700043360189	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.75
1.1760912590556811	0.9542425094393248	1	0.0
1.1760912590556811	0.9542425094393248	1	0.25
1.1760912590556811	0.9542425094393248	1	0.0
1.1760912590556811	0.9542425094393248	1	0.25
1.1760912590556811	0.9542425094393248	1	0.25
1.3222192947339193	1.2787536009528289	1	0.25
1.3222192947339193	1.2787536009528289	1	0.5
1.3222192947339193	1.2787536009528289	1	0.75
1.3222192947339193	1.2787536009528289	1	0.75
1.3222192947339193	1.2787536009528289	1	0.75
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
1.740362689494244	0.4771212547196624	1	0.25
1.740362689494244	0.4771212547196624	1	1.0
1.740362689494244	0.4771212547196624	1	0.25
1.740362689494244	0.4771212547196624	1	0.5
1.740362689494244	0.4771212547196624	1	0.25
1.6532125137753435	0.7781512503836436	1	0.5
1.6532125137753435	0.7781512503836436	1	1.0
1.6532125137753435	0.7781512503836436	1	1.0
1.6532125137753435	0.7781512503836436	1	1.0
1.6532125137753435	0.7781512503836436	1	1.0
1.4913616938342726	0.0	1	1.0
1.4913616938342726	0.0	1	0.75
1.4913616938342726	0.0	1	1.0
1.4913616938342726	0.0	1	1.0
1.4913616938342726	0.0	1	1.0
0.8450980400142568	0.7781512503836436	1	0.0
0.8450980400142568	0.7781512503836436	1	0.0
0.8450980400142568	0.7781512503836436	1	0.25
0.8450980400142568	0.7781512503836436	1	0.0
0.8450980400142568	0.7781512503836436	1	0.25
0.6020599913279624	0.0	1	0.0
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.0
1.4313637641589874	0.6989700043360189	1	0.75
1.4313637641589874	0.6989700043360189	1	0.25
1.4313637641589874	0.6989700043360189	1	0.5
1.4313637641589874	0.6989700043360189	1	0.25
1.4313637641589874	0.6989700043360189	1	0.25
1.3424226808222062	0.0	1	0.75
1.3424226808222062	0.0	1	1.0
1.3424226808222062	0.0	1	0.25
1.3424226808222062	0.0	1	0.75
1.3424226808222062	0.0	1	0.25
2.453318340047037	1.0413926851582251	1	1.0
2.453318340047037	1.0413926851582251	1	1.0
2.453318340047037	1.0413926851582251	1	1.0
2.453318340047037	1.0413926851582251	1	0.75
2.453318340047037	1.0413926851582251	1	1.0
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.75
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.0
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
1.146128035678238	0.3010299956639812	1	1.0
1.146128035678238	0.3010299956639812	1	1.0
1.146128035678238	0.3010299956639812	1	1.0
1.146128035678238	0.3010299956639812	1	0.75
1.146128035678238	0.3010299956639812	1	1.0
2.1958996524092336	2.0170333392987803	1	0.25
2.1958996524092336	2.0170333392987803	1	0.25
2.1958996524092336	2.0170333392987803	1	0.25
2.1958996524092336	2.0170333392987803	1	0.25
2.1958996524092336	2.0170333392987803	1	0.5
2.428134794028789	2.330413773349191	1	0.25
2.428134794028789	2.330413773349191	1	0.75
2.428134794028789	2.330413773349191	1	0.0
2.428134794028789	2.330413773349191	1	0.25
2.428134794028789	2.330413773349191	1	0.25
1.6127838567197357	1.414973347970818	1	0.0
1.6127838567197357	1.414973347970818	1	0.5
1.6127838567197357	1.414973347970818	1	0.25
1.6127838567197357	1.414973347970818	1	0.25
1.6127838567197357	1.414973347970818	1	0.5
1.9493900066449128	1.6334684555795864	1	0.25
1.9493900066449128	1.6334684555795864	1	0.25
1.9493900066449128	1.6334684555795864	1	0.25
1.9493900066449128	1.6334684555795864	1	0.25
1.9493900066449128	1.6334684555795864	1	0.25
0.6020599913279624	0.3010299956639812	1	0.25
0.6020599913279624	0.3010299956639812	1	0.25
0.6020599913279624	0.3010299956639812	1	0.75
0.6020599913279624	0.3010299956639812	1	0.25
0.6020599913279624	0.3010299956639812	1	0.5
1.1760912590556811	0.3010299956639812	1	0.5
1.1760912590556811	0.3010299956639812	1	0.25
1.1760912590556811	0.3010299956639812	1	0.0
1.1760912590556811	0.3010299956639812	1	0.25
1.1760912590556811	0.3010299956639812	1	0.25
1.1139433523068367	0.3010299956639812	1	0.75
1.1139433523068367	0.3010299956639812	1	0.0
1.1139433523068367	0.3010299956639812	1	0.5
1.1139433523068367	0.3010299956639812	1	0.75
1.1139433523068367	0.3010299956639812	1	0.25
0.7781512503836436	0.3010299956639812	1	0.75
0.7781512503836436	0.3010299956639812	1	0.75
0.7781512503836436	0.3010299956639812	1	0.0
0.7781512503836436	0.3010299956639812	1	1.0
0.7781512503836436	0.3010299956639812	1	0.5
1.230448921378274	0.0	1	0.0
1.230448921378274	0.0	1	0.25
1.230448921378274	0.0	1	0.25
1.230448921378274	0.0	1	0.25
1.230448921378274	0.0	1	0.25
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.0
0.6020599913279624	0.0	1	0.25
0.3010299956639812	0.0	1	0.5
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.75
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.75
0.9030899869919436	0.0	1	0.25
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.5
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.5
0.6989700043360189	0.3010299956639812	1	0.25
0.6989700043360189	0.3010299956639812	1	1.0
0.6989700043360189	0.3010299956639812	1	0.0
0.6989700043360189	0.3010299956639812	1	1.0
0.6989700043360189	0.3010299956639812	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.3010299956639812	0.3010299956639812	1	0.5
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	1.0
0.3010299956639812	0.3010299956639812	1	1.0
0.3010299956639812	0.3010299956639812	1	1.0
2.008600171761917	0.3010299956639812	1	0.75
2.008600171761917	0.3010299956639812	1	0.75
2.008600171761917	0.3010299956639812	1	1.0
2.008600171761917	0.3010299956639812	1	1.0
2.008600171761917	0.3010299956639812	1	0.75
1.7634279935629371	1.230448921378274	1	0.0
1.7634279935629371	1.230448921378274	1	0.25
1.7634279935629371	1.230448921378274	1	0.0
1.7634279935629371	1.230448921378274	1	0.25
1.7634279935629371	1.230448921378274	1	0.5
1.8260748027008264	1.57978359661681	1	0.25
1.8260748027008264	1.57978359661681	1	0.25
1.8260748027008264	1.57978359661681	1	0.25
1.8260748027008264	1.57978359661681	1	0.0
1.8260748027008264	1.57978359661681	1	0.25
2.439332693830263	1.230448921378274	1	1.0
2.439332693830263	1.230448921378274	1	0.75
2.439332693830263	1.230448921378274	1	1.0
2.439332693830263	1.230448921378274	1	0.75
2.439332693830263	1.230448921378274	1	1.0
2.3138672203691533	1.9912260756924949	1	1.0
2.3138672203691533	1.9912260756924949	1	1.0
2.3138672203691533	1.9912260756924949	1	0.75
2.3138672203691533	1.9912260756924949	1	0.75
2.3138672203691533	1.9912260756924949	1	0.75
1.869231719730976	1.6901960800285136	1	0.0
1.869231719730976	1.6901960800285136	1	0.25
1.869231719730976	1.6901960800285136	1	0.25
1.869231719730976	1.6901960800285136	1	0.0
1.869231719730976	1.6901960800285136	1	0.0
2.012837224705172	0.3010299956639812	1	0.0
2.012837224705172	0.3010299956639812	1	0.75
2.012837224705172	0.3010299956639812	1	0.75
2.012837224705172	0.3010299956639812	1	0.75
2.012837224705172	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.0
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.5
1.5563025007672873	1.0791812460476249	1	0.25
1.5563025007672873	1.0791812460476249	1	0.5
1.5563025007672873	1.0791812460476249	1	0.0
1.5563025007672873	1.0791812460476249	1	0.5
1.5563025007672873	1.0791812460476249	1	0.5
0.6020599913279624	0.4771212547196624	1	0.5
0.6020599913279624	0.4771212547196624	1	0.0
0.6020599913279624	0.4771212547196624	1	0.25
0.6020599913279624	0.4771212547196624	1	0.75
0.6020599913279624	0.4771212547196624	1	0.25
0.7781512503836436	0.6989700043360189	1	0.25
0.7781512503836436	0.6989700043360189	1	0.0
0.7781512503836436	0.6989700043360189	1	0.0
0.7781512503836436	0.6989700043360189	1	0.25
0.7781512503836436	0.6989700043360189	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.8450980400142568	0.6020599913279624	1	0.75
0.8450980400142568	0.6020599913279624	1	1.0
0.8450980400142568	0.6020599913279624	1	1.0
0.8450980400142568	0.6020599913279624	1	0.75
0.8450980400142568	0.6020599913279624	1	0.5
1.6020599913279625	0.9030899869919436	1	0.75
1.6020599913279625	0.9030899869919436	1	0.0
1.6020599913279625	0.9030899869919436	1	0.25
1.6020599913279625	0.9030899869919436	1	1.0
1.6020599913279625	0.9030899869919436	1	0.75
2.582063362911709	1.230448921378274	1	0.0
2.582063362911709	1.230448921378274	1	0.0
2.582063362911709	1.230448921378274	1	0.25
2.582063362911709	1.230448921378274	1	0.0
2.582063362911709	1.230448921378274	1	0.25
3.1075491297446862	0.4771212547196624	1	1.0
3.1075491297446862	0.4771212547196624	1	0.75
3.1075491297446862	0.4771212547196624	1	1.0
3.1075491297446862	0.4771212547196624	1	1.0
3.1075491297446862	0.4771212547196624	1	1.0
2.012837224705172	0.7781512503836436	1	0.75
2.012837224705172	0.7781512503836436	1	1.0
2.012837224705172	0.7781512503836436	1	0.75
2.012837224705172	0.7781512503836436	1	1.0
2.012837224705172	0.7781512503836436	1	0.75
2.012837224705172	1.255272505103306	1	0.0
2.012837224705172	1.255272505103306	1	0.25
2.012837224705172	1.255272505103306	1	0.25
2.012837224705172	1.255272505103306	1	0.25
2.012837224705172	1.255272505103306	1	0.0
3.1598678470925665	0.4771212547196624	1	1.0
3.1598678470925665	0.4771212547196624	1	1.0
3.1598678470925665	0.4771212547196624	1	0.75
3.1598678470925665	0.4771212547196624	1	1.0
3.1598678470925665	0.4771212547196624	1	0.75
1.1760912590556811	0.4771212547196624	1	0.0
1.1760912590556811	0.4771212547196624	1	0.25
1.1760912590556811	0.4771212547196624	1	0.25
1.1760912590556811	0.4771212547196624	1	0.0
1.1760912590556811	0.4771212547196624	1	0.5
1.0413926851582251	0.0	1	0.75
1.0413926851582251	0.0	1	0.0
1.0413926851582251	0.0	1	0.25
1.0413926851582251	0.0	1	0.75
1.0413926851582251	0.0	1	0.5
1.1760912590556811	1.0413926851582251	1	0.75
1.1760912590556811	1.0413926851582251	1	0.75
1.1760912590556811	1.0413926851582251	1	0.75
1.1760912590556811	1.0413926851582251	1	1.0
1.1760912590556811	1.0413926851582251	1	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.6989700043360189	0.4771212547196624	1	1.0
0.6989700043360189	0.4771212547196624	1	0.75
0.6989700043360189	0.4771212547196624	1	1.0
0.6989700043360189	0.4771212547196624	1	1.0
0.6989700043360189	0.4771212547196624	1	1.0
1.662757831681574	0.7781512503836436	1	1.0
1.662757831681574	0.7781512503836436	1	0.75
1.662757831681574	0.7781512503836436	1	0.25
1.662757831681574	0.7781512503836436	1	1.0
1.662757831681574	0.7781512503836436	1	1.0
1.6434526764861874	0.6989700043360189	1	0.25
1.6434526764861874	0.6989700043360189	1	0.25
1.6434526764861874	0.6989700043360189	1	0.25
1.6434526764861874	0.6989700043360189	1	0.25
1.6434526764861874	0.6989700043360189	1	0.5
1.414973347970818	1.0791812460476249	1	0.25
1.414973347970818	1.0791812460476249	1	0.25
1.414973347970818	1.0791812460476249	1	0.0
1.414973347970818	1.0791812460476249	1	0.0
1.414973347970818	1.0791812460476249	1	0.0
2.1398790864012365	0.0	1	0.75
2.1398790864012365	0.0	1	0.5
2.1398790864012365	0.0	1	1.0
2.1398790864012365	0.0	1	0.75
2.1398790864012365	0.0	1	0.25
2.0293837776852097	1.4771212547196624	1	0.75
2.0293837776852097	1.4771212547196624	1	0.75
2.0293837776852097	1.4771212547196624	1	1.0
2.0293837776852097	1.4771212547196624	1	0.75
2.0293837776852097	1.4771212547196624	1	0.75
1.4771212547196624	1.3617278360175928	1	1.0
1.4771212547196624	1.3617278360175928	1	0.5
1.4771212547196624	1.3617278360175928	1	0.25
1.4771212547196624	1.3617278360175928	1	0.25
1.4771212547196624	1.3617278360175928	1	0.75
1.8195439355418688	0.0	1	1.0
1.8195439355418688	0.0	1	0.75
1.8195439355418688	0.0	1	0.75
1.8195439355418688	0.0	1	0.75
1.8195439355418688	0.0	1	1.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.9542425094393248	0.6020599913279624	1	0.75
0.9542425094393248	0.6020599913279624	1	0.75
0.9542425094393248	0.6020599913279624	1	0.75
0.9542425094393248	0.6020599913279624	1	0.75
0.9542425094393248	0.6020599913279624	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.75
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.5
1.505149978319906	0.3010299956639812	1	0.75
1.505149978319906	0.3010299956639812	1	0.75
1.505149978319906	0.3010299956639812	1	0.5
1.505149978319906	0.3010299956639812	1	1.0
1.505149978319906	0.3010299956639812	1	0.25
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.6020599913279624	0.4771212547196624	1	1.0
0.6020599913279624	0.4771212547196624	1	0.75
0.6020599913279624	0.4771212547196624	1	0.75
0.6020599913279624	0.4771212547196624	1	0.75
0.6020599913279624	0.4771212547196624	1	0.5
1.146128035678238	0.6020599913279624	1	0.25
1.146128035678238	0.6020599913279624	1	0.25
1.146128035678238	0.6020599913279624	1	0.75
1.146128035678238	0.6020599913279624	1	0.25
1.146128035678238	0.6020599913279624	1	0.25
3.506234359612126	1.0413926851582251	1	0.75
3.506234359612126	1.0413926851582251	1	0.75
3.506234359612126	1.0413926851582251	1	0.75
3.506234359612126	1.0413926851582251	1	0.5
3.506234359612126	1.0413926851582251	1	0.75
2.7589118923979736	1.57978359661681	1	0.25
2.7589118923979736	1.57978359661681	1	0.25
2.7589118923979736	1.57978359661681	1	0.0
2.7589118923979736	1.57978359661681	1	0.25
2.7589118923979736	1.57978359661681	1	0.25
3.0017337128090005	0.6020599913279624	1	0.25
3.0017337128090005	0.6020599913279624	1	1.0
3.0017337128090005	0.6020599913279624	1	0.75
3.0017337128090005	0.6020599913279624	1	1.0
3.0017337128090005	0.6020599913279624	1	0.75
2.12057393120585	1.0	1	0.5
2.12057393120585	1.0	1	0.0
2.12057393120585	1.0	1	0.25
2.12057393120585	1.0	1	0.0
2.12057393120585	1.0	1	0.5
2.290034611362518	0.3010299956639812	1	1.0
2.290034611362518	0.3010299956639812	1	1.0
2.290034611362518	0.3010299956639812	1	1.0
2.290034611362518	0.3010299956639812	1	1.0
2.290034611362518	0.3010299956639812	1	0.75
2.660865478003869	1.0	1	1.0
2.660865478003869	1.0	1	0.75
2.660865478003869	1.0	1	0.75
2.660865478003869	1.0	1	0.75
2.660865478003869	1.0	1	0.5
1.1139433523068367	0.7781512503836436	1	0.0
1.1139433523068367	0.7781512503836436	1	0.25
1.1139433523068367	0.7781512503836436	1	0.75
1.1139433523068367	0.7781512503836436	1	0.25
1.1139433523068367	0.7781512503836436	1	0.5
1.146128035678238	0.0	1	0.25
1.146128035678238	0.0	1	0.25
1.146128035678238	0.0	1	0.25
1.146128035678238	0.0	1	0.5
1.146128035678238	0.0	1	0.0
3.186673867499745	0.4771212547196624	1	0.75
3.186673867499745	0.4771212547196624	1	1.0
3.186673867499745	0.4771212547196624	1	0.75
3.186673867499745	0.4771212547196624	1	0.25
3.186673867499745	0.4771212547196624	1	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
1.1760912590556811	0.4771212547196624	1	1.0
1.1760912590556811	0.4771212547196624	1	0.75
1.1760912590556811	0.4771212547196624	1	0.75
1.1760912590556811	0.4771212547196624	1	0.75
1.1760912590556811	0.4771212547196624	1	0.75
1.1139433523068367	0.0	1	1.0
1.1139433523068367	0.0	1	1.0
1.1139433523068367	0.0	1	0.75
1.1139433523068367	0.0	1	0.75
1.1139433523068367	0.0	1	1.0
1.1760912590556811	0.0	1	1.0
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	1.0
1.1760912590556811	0.0	1	0.5
1.0	0.6020599913279624	1	1.0
1.0	0.6020599913279624	1	0.0
1.0	0.6020599913279624	1	0.0
1.0	0.6020599913279624	1	0.75
1.0	0.6020599913279624	1	0.25
1.9084850188786493	0.0	1	1.0
1.9084850188786493	0.0	1	1.0
1.9084850188786493	0.0	1	1.0
1.9084850188786493	0.0	1	1.0
1.9084850188786493	0.0	1	1.0
1.505149978319906	0.3010299956639812	1	1.0
1.505149978319906	0.3010299956639812	1	0.75
1.505149978319906	0.3010299956639812	1	0.75
1.505149978319906	0.3010299956639812	1	1.0
1.505149978319906	0.3010299956639812	1	0.75
0.9030899869919436	0.3010299956639812	1	0.5
0.9030899869919436	0.3010299956639812	1	0.25
0.9030899869919436	0.3010299956639812	1	0.0
0.9030899869919436	0.3010299956639812	1	0.0
0.9030899869919436	0.3010299956639812	1	0.5
1.1760912590556811	0.0	1	1.0
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	1.0
0.7781512503836436	0.3010299956639812	1	0.75
0.7781512503836436	0.3010299956639812	1	0.75
0.7781512503836436	0.3010299956639812	1	1.0
0.7781512503836436	0.3010299956639812	1	0.75
0.7781512503836436	0.3010299956639812	1	0.75
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.25
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.3010299956639812	0.3010299956639812	1	0.5
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.25
0.9542425094393248	0.4771212547196624	1	1.0
0.9542425094393248	0.4771212547196624	1	1.0
0.9542425094393248	0.4771212547196624	1	1.0
0.9542425094393248	0.4771212547196624	1	1.0
0.9542425094393248	0.4771212547196624	1	1.0
1.3010299956639813	0.4771212547196624	1	1.0
1.3010299956639813	0.4771212547196624	1	1.0
1.3010299956639813	0.4771212547196624	1	0.75
1.3010299956639813	0.4771212547196624	1	1.0
1.3010299956639813	0.4771212547196624	1	0.75
1.919078092376074	0.3010299956639812	1	1.0
1.919078092376074	0.3010299956639812	1	1.0
1.919078092376074	0.3010299956639812	1	0.75
1.919078092376074	0.3010299956639812	1	0.75
1.919078092376074	0.3010299956639812	1	0.75
1.1139433523068367	0.7781512503836436	1	0.5
1.1139433523068367	0.7781512503836436	1	0.5
1.1139433523068367	0.7781512503836436	1	0.25
1.1139433523068367	0.7781512503836436	1	0.5
1.1139433523068367	0.7781512503836436	1	0.0
1.0791812460476249	0.9542425094393248	1	0.0
1.0791812460476249	0.9542425094393248	1	0.25
1.0791812460476249	0.9542425094393248	1	0.25
1.0791812460476249	0.9542425094393248	1	0.25
1.0791812460476249	0.9542425094393248	1	0.25
1.230448921378274	0.6020599913279624	1	0.75
1.230448921378274	0.6020599913279624	1	0.5
1.230448921378274	0.6020599913279624	1	0.5
1.230448921378274	0.6020599913279624	1	0.75
1.230448921378274	0.6020599913279624	1	0.75
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	1.0
0.6020599913279624	0.3010299956639812	1	0.75
0.6020599913279624	0.3010299956639812	1	0.75
0.6020599913279624	0.3010299956639812	1	0.25
0.6020599913279624	0.3010299956639812	1	0.25
0.6020599913279624	0.3010299956639812	1	0.25
1.863322860120456	1.0	1	0.25
1.863322860120456	1.0	1	0.25
1.863322860120456	1.0	1	0.5
1.863322860120456	1.0	1	0.5
1.863322860120456	1.0	1	0.25
1.5185139398778875	0.6989700043360189	1	1.0
1.5185139398778875	0.6989700043360189	1	1.0
1.5185139398778875	0.6989700043360189	1	1.0
1.5185139398778875	0.6989700043360189	1	1.0
1.5185139398778875	0.6989700043360189	1	0.75
0.7781512503836436	0.0	1	0.0
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.75
0.6989700043360189	0.3010299956639812	1	0.25
0.6989700043360189	0.3010299956639812	1	0.75
0.6989700043360189	0.3010299956639812	1	0.25
0.6989700043360189	0.3010299956639812	1	0.75
0.6989700043360189	0.3010299956639812	1	0.5
0.9542425094393248	0.0	1	1.0
0.9542425094393248	0.0	1	0.0
0.9542425094393248	0.0	1	1.0
0.9542425094393248	0.0	1	0.5
0.9542425094393248	0.0	1	0.75
0.3010299956639812	0.3010299956639812	1	1.0
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.0
2.53655844257153	0.6020599913279624	1	0.25
2.53655844257153	0.6020599913279624	1	0.25
2.53655844257153	0.6020599913279624	1	0.25
2.53655844257153	0.6020599913279624	1	0.25
2.53655844257153	0.6020599913279624	1	0.25
1.8512583487190752	0.6989700043360189	1	0.25
1.8512583487190752	0.6989700043360189	1	0.5
1.8512583487190752	0.6989700043360189	1	0.25
1.8512583487190752	0.6989700043360189	1	0.25
1.8512583487190752	0.6989700043360189	1	0.75
1.0791812460476249	0.0	1	0.75
1.0791812460476249	0.0	1	0.75
1.0791812460476249	0.0	1	1.0
1.0791812460476249	0.0	1	0.75
1.0791812460476249	0.0	1	0.5
1.2787536009528289	0.0	1	0.25
1.2787536009528289	0.0	1	0.25
1.2787536009528289	0.0	1	0.25
1.2787536009528289	0.0	1	0.25
1.2787536009528289	0.0	1	0.25
1.6532125137753435	0.7781512503836436	1	0.25
1.6532125137753435	0.7781512503836436	1	0.5
1.6532125137753435	0.7781512503836436	1	0.0
1.6532125137753435	0.7781512503836436	1	0.75
1.6532125137753435	0.7781512503836436	1	1.0
2.4712917110589387	0.4771212547196624	1	0.75
2.4712917110589387	0.4771212547196624	1	1.0
2.4712917110589387	0.4771212547196624	1	1.0
2.4712917110589387	0.4771212547196624	1	1.0
2.4712917110589387	0.4771212547196624	1	1.0
0.7781512503836436	0.3010299956639812	1	0.75
0.7781512503836436	0.3010299956639812	1	0.25
0.7781512503836436	0.3010299956639812	1	0.75
0.7781512503836436	0.3010299956639812	1	0.75
0.7781512503836436	0.3010299956639812	1	1.0
1.1760912590556811	0.3010299956639812	1	0.25
1.1760912590556811	0.3010299956639812	1	0.25
1.1760912590556811	0.3010299956639812	1	0.0
1.1760912590556811	0.3010299956639812	1	0.5
1.1760912590556811	0.3010299956639812	1	0.25
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.75
0.9030899869919436	0.3010299956639812	1	0.25
0.9030899869919436	0.3010299956639812	1	0.25
0.9030899869919436	0.3010299956639812	1	0.0
0.9030899869919436	0.3010299956639812	1	0.0
0.9030899869919436	0.3010299956639812	1	0.25
0.0	0.0	1	1.0
0.0	0.0	1	1.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.75
1.6812412373755872	1.3617278360175928	1	0.25
1.6812412373755872	1.3617278360175928	1	0.25
1.6812412373755872	1.3617278360175928	1	0.0
1.6812412373755872	1.3617278360175928	1	0.25
1.6812412373755872	1.3617278360175928	1	0.0
1.0791812460476249	0.6020599913279624	1	0.5
1.0791812460476249	0.6020599913279624	1	0.75
1.0791812460476249	0.6020599913279624	1	0.25
1.0791812460476249	0.6020599913279624	1	0.75
1.0791812460476249	0.6020599913279624	1	0.75
1.255272505103306	0.9030899869919436	1	0.0
1.255272505103306	0.9030899869919436	1	0.0
1.255272505103306	0.9030899869919436	1	0.0
1.255272505103306	0.9030899869919436	1	0.0
1.255272505103306	0.9030899869919436	1	0.0
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.0
0.9030899869919436	0.6020599913279624	1	0.5
0.9030899869919436	0.6020599913279624	1	0.0
0.9030899869919436	0.6020599913279624	1	0.25
0.9030899869919436	0.6020599913279624	1	0.0
0.9030899869919436	0.6020599913279624	1	0.0
0.9542425094393248	0.4771212547196624	1	0.25
0.9542425094393248	0.4771212547196624	1	1.0
0.9542425094393248	0.4771212547196624	1	0.5
0.9542425094393248	0.4771212547196624	1	0.0
0.9542425094393248	0.4771212547196624	1	0.25
1.0	0.4771212547196624	1	0.25
1.0	0.4771212547196624	1	0.5
1.0	0.4771212547196624	1	0.0
1.0	0.4771212547196624	1	0.25
1.0	0.4771212547196624	1	0.25
0.9542425094393248	0.0	1	1.0
0.9542425094393248	0.0	1	0.25
0.9542425094393248	0.0	1	0.5
0.9542425094393248	0.0	1	0.5
0.9542425094393248	0.0	1	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.25
1.414973347970818	0.4771212547196624	1	0.75
1.414973347970818	0.4771212547196624	1	0.25
1.414973347970818	0.4771212547196624	1	0.25
1.414973347970818	0.4771212547196624	1	0.75
1.414973347970818	0.4771212547196624	1	1.0
0.7781512503836436	0.6020599913279624	1	0.0
0.7781512503836436	0.6020599913279624	1	0.5
0.7781512503836436	0.6020599913279624	1	0.0
0.7781512503836436	0.6020599913279624	1	0.25
0.7781512503836436	0.6020599913279624	1	0.0
1.0413926851582251	0.6989700043360189	1	0.25
1.0413926851582251	0.6989700043360189	1	0.25
1.0413926851582251	0.6989700043360189	1	0.5
1.0413926851582251	0.6989700043360189	1	0.25
1.0413926851582251	0.6989700043360189	1	0.25
1.7160033436347992	1.6020599913279625	1	0.5
1.7160033436347992	1.6020599913279625	1	0.25
1.7160033436347992	1.6020599913279625	1	0.5
1.7160033436347992	1.6020599913279625	1	0.5
1.7160033436347992	1.6020599913279625	1	0.25
0.8450980400142568	0.3010299956639812	1	0.75
0.8450980400142568	0.3010299956639812	1	0.75
0.8450980400142568	0.3010299956639812	1	0.75
0.8450980400142568	0.3010299956639812	1	0.75
0.8450980400142568	0.3010299956639812	1	0.75
1.146128035678238	0.4771212547196624	1	0.25
1.146128035678238	0.4771212547196624	1	0.5
1.146128035678238	0.4771212547196624	1	0.0
1.146128035678238	0.4771212547196624	1	0.5
1.146128035678238	0.4771212547196624	1	0.25
1.146128035678238	0.9542425094393248	1	0.75
1.146128035678238	0.9542425094393248	1	0.75
1.146128035678238	0.9542425094393248	1	0.75
1.146128035678238	0.9542425094393248	1	0.75
1.146128035678238	0.9542425094393248	1	1.0
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.25
1.4771212547196624	1.2041199826559248	1	0.5
1.4771212547196624	1.2041199826559248	1	0.25
1.4771212547196624	1.2041199826559248	1	0.25
1.4771212547196624	1.2041199826559248	1	0.75
1.4771212547196624	1.2041199826559248	1	0.75
0.3010299956639812	0.0	1	0.5
0.3010299956639812	0.0	1	1.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	1.0
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	1.0
0.4771212547196624	0.3010299956639812	1	1.0
0.4771212547196624	0.3010299956639812	1	0.25
2.915927211697116	0.4771212547196624	1	0.25
2.915927211697116	0.4771212547196624	1	0.25
2.915927211697116	0.4771212547196624	1	0.25
2.915927211697116	0.4771212547196624	1	0.25
2.915927211697116	0.4771212547196624	1	0.0
2.3443922736851106	1.1760912590556811	1	0.25
2.3443922736851106	1.1760912590556811	1	0.25
2.3443922736851106	1.1760912590556811	1	0.75
2.3443922736851106	1.1760912590556811	1	0.75
2.3443922736851106	1.1760912590556811	1	0.0
2.5599066250361124	0.3010299956639812	1	1.0
2.5599066250361124	0.3010299956639812	1	0.75
2.5599066250361124	0.3010299956639812	1	0.75
2.5599066250361124	0.3010299956639812	1	1.0
2.5599066250361124	0.3010299956639812	1	1.0
1.724275869600789	0.0	1	0.25
1.724275869600789	0.0	1	0.25
1.724275869600789	0.0	1	0.25
1.724275869600789	0.0	1	0.0
1.724275869600789	0.0	1	0.25
1.5563025007672873	0.4771212547196624	1	1.0
1.5563025007672873	0.4771212547196624	1	1.0
1.5563025007672873	0.4771212547196624	1	0.75
1.5563025007672873	0.4771212547196624	1	0.75
1.5563025007672873	0.4771212547196624	1	0.75
2.439332693830263	1.0	1	1.0
2.439332693830263	1.0	1	1.0
2.439332693830263	1.0	1	0.25
2.439332693830263	1.0	1	0.75
2.439332693830263	1.0	1	0.25
1.0	0.0	1	0.75
1.0	0.0	1	1.0
1.0	0.0	1	1.0
1.0	0.0	1	0.75
1.0	0.0	1	1.0
1.146128035678238	0.0	1	0.5
1.146128035678238	0.0	1	0.0
1.146128035678238	0.0	1	0.25
1.146128035678238	0.0	1	0.75
1.146128035678238	0.0	1	0.25
3.143014800254095	1.0791812460476249	1	0.0
3.143014800254095	1.0791812460476249	1	0.25
3.143014800254095	1.0791812460476249	1	0.0
3.143014800254095	1.0791812460476249	1	0.25
3.143014800254095	1.0791812460476249	1	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.5
1.806179973983887	0.4771212547196624	1	0.75
1.806179973983887	0.4771212547196624	1	0.75
1.806179973983887	0.4771212547196624	1	0.75
1.806179973983887	0.4771212547196624	1	0.75
1.806179973983887	0.4771212547196624	1	0.0
1.8976270912904407	1.505149978319906	1	0.5
1.8976270912904407	1.505149978319906	1	0.5
1.8976270912904407	1.505149978319906	1	0.5
1.8976270912904407	1.505149978319906	1	0.5
1.8976270912904407	1.505149978319906	1	0.5
0.9542425094393248	0.3010299956639812	1	0.25
0.9542425094393248	0.3010299956639812	1	0.25
0.9542425094393248	0.3010299956639812	1	0.25
0.9542425094393248	0.3010299956639812	1	0.25
0.9542425094393248	0.3010299956639812	1	0.75
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.5
0.4771212547196624	0.4771212547196624	1	0.5
0.8450980400142568	0.4771212547196624	1	0.75
0.8450980400142568	0.4771212547196624	1	0.75
0.8450980400142568	0.4771212547196624	1	0.75
0.8450980400142568	0.4771212547196624	1	0.5
0.8450980400142568	0.4771212547196624	1	1.0
1.4313637641589874	1.3222192947339193	1	0.75
1.4313637641589874	1.3222192947339193	1	0.5
1.4313637641589874	1.3222192947339193	1	0.75
1.4313637641589874	1.3222192947339193	1	0.75
1.4313637641589874	1.3222192947339193	1	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.0
1.2041199826559248	1.146128035678238	1	0.75
1.2041199826559248	1.146128035678238	1	1.0
1.2041199826559248	1.146128035678238	1	0.25
1.2041199826559248	1.146128035678238	1	0.5
1.2041199826559248	1.146128035678238	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
1.5185139398778875	1.230448921378274	1	0.0
1.5185139398778875	1.230448921378274	1	0.75
1.5185139398778875	1.230448921378274	1	0.25
1.5185139398778875	1.230448921378274	1	0.25
1.5185139398778875	1.230448921378274	1	0.25
1.146128035678238	0.6020599913279624	1	0.25
1.146128035678238	0.6020599913279624	1	0.5
1.146128035678238	0.6020599913279624	1	0.25
1.146128035678238	0.6020599913279624	1	0.75
1.146128035678238	0.6020599913279624	1	0.75
0.9542425094393248	0.6020599913279624	1	0.5
0.9542425094393248	0.6020599913279624	1	0.5
0.9542425094393248	0.6020599913279624	1	0.5
0.9542425094393248	0.6020599913279624	1	0.25
0.9542425094393248	0.6020599913279624	1	0.5
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
1.255272505103306	0.4771212547196624	1	0.5
1.255272505103306	0.4771212547196624	1	0.25
1.255272505103306	0.4771212547196624	1	0.25
1.255272505103306	0.4771212547196624	1	0.25
1.255272505103306	0.4771212547196624	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.0
0.7781512503836436	0.6020599913279624	1	0.5
0.7781512503836436	0.6020599913279624	1	0.75
0.7781512503836436	0.6020599913279624	1	0.75
0.7781512503836436	0.6020599913279624	1	0.75
0.7781512503836436	0.6020599913279624	1	0.75
1.5563025007672873	1.230448921378274	1	1.0
1.5563025007672873	1.230448921378274	1	0.25
1.5563025007672873	1.230448921378274	1	0.75
1.5563025007672873	1.230448921378274	1	0.75
1.5563025007672873	1.230448921378274	1	0.25
1.7781512503836436	1.414973347970818	1	1.0
1.7781512503836436	1.414973347970818	1	0.25
1.7781512503836436	1.414973347970818	1	0.25
1.7781512503836436	1.414973347970818	1	0.75
1.7781512503836436	1.414973347970818	1	0.75
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.5
0.7781512503836436	0.4771212547196624	1	1.0
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.0
0.4771212547196624	0.3010299956639812	1	1.0
0.4771212547196624	0.3010299956639812	1	0.0
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.0
0.9030899869919436	0.6020599913279624	1	0.25
0.9030899869919436	0.6020599913279624	1	0.0
0.9030899869919436	0.6020599913279624	1	0.25
0.9030899869919436	0.6020599913279624	1	0.25
0.9030899869919436	0.6020599913279624	1	0.25
0.6989700043360189	0.4771212547196624	1	0.0
0.6989700043360189	0.4771212547196624	1	0.25
0.6989700043360189	0.4771212547196624	1	0.25
0.6989700043360189	0.4771212547196624	1	0.0
0.6989700043360189	0.4771212547196624	1	0.0
2.285557309007774	0.3010299956639812	1	0.75
2.285557309007774	0.3010299956639812	1	0.75
2.285557309007774	0.3010299956639812	1	0.25
2.285557309007774	0.3010299956639812	1	0.75
2.285557309007774	0.3010299956639812	1	0.25
1.8864907251724816	1.2041199826559248	1	0.0
1.8864907251724816	1.2041199826559248	1	0.0
1.8864907251724816	1.2041199826559248	1	0.0
1.8864907251724816	1.2041199826559248	1	0.25
1.8864907251724816	1.2041199826559248	1	0.25
1.845098040014257	1.1139433523068367	1	1.0
1.845098040014257	1.1139433523068367	1	1.0
1.845098040014257	1.1139433523068367	1	1.0
1.845098040014257	1.1139433523068367	1	1.0
1.845098040014257	1.1139433523068367	1	1.0
1.0	0.9030899869919436	1	1.0
1.0	0.9030899869919436	1	0.75
1.0	0.9030899869919436	1	1.0
1.0	0.9030899869919436	1	0.5
1.0	0.9030899869919436	1	1.0
1.5440680443502757	0.6020599913279624	1	0.25
1.5440680443502757	0.6020599913279624	1	0.25
1.5440680443502757	0.6020599913279624	1	0.0
1.5440680443502757	0.6020599913279624	1	0.25
1.5440680443502757	0.6020599913279624	1	0.25
1.57978359661681	0.4771212547196624	1	1.0
1.57978359661681	0.4771212547196624	1	1.0
1.57978359661681	0.4771212547196624	1	1.0
1.57978359661681	0.4771212547196624	1	1.0
1.57978359661681	0.4771212547196624	1	0.0
1.724275869600789	0.8450980400142568	1	0.75
1.724275869600789	0.8450980400142568	1	0.75
1.724275869600789	0.8450980400142568	1	0.75
1.724275869600789	0.8450980400142568	1	1.0
1.724275869600789	0.8450980400142568	1	1.0
0.8450980400142568	0.7781512503836436	1	0.75
0.8450980400142568	0.7781512503836436	1	0.5
0.8450980400142568	0.7781512503836436	1	1.0
0.8450980400142568	0.7781512503836436	1	1.0
0.8450980400142568	0.7781512503836436	1	0.75
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.3010299956639812	1	0.0
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.0
0.4771212547196624	0.3010299956639812	1	0.0
1.6812412373755872	0.3010299956639812	1	1.0
1.6812412373755872	0.3010299956639812	1	0.75
1.6812412373755872	0.3010299956639812	1	0.75
1.6812412373755872	0.3010299956639812	1	0.75
1.6812412373755872	0.3010299956639812	1	1.0
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	0.25
0.6989700043360189	0.3010299956639812	1	0.5
0.6989700043360189	0.3010299956639812	1	0.25
0.6989700043360189	0.3010299956639812	1	0.0
0.6989700043360189	0.3010299956639812	1	1.0
0.6989700043360189	0.3010299956639812	1	0.75
1.1139433523068367	0.6020599913279624	1	0.0
1.1139433523068367	0.6020599913279624	1	0.0
1.1139433523068367	0.6020599913279624	1	0.75
1.1139433523068367	0.6020599913279624	1	0.75
1.1139433523068367	0.6020599913279624	1	0.25
0.6989700043360189	0.6020599913279624	1	0.0
0.6989700043360189	0.6020599913279624	1	0.0
0.6989700043360189	0.6020599913279624	1	1.0
0.6989700043360189	0.6020599913279624	1	0.5
0.6989700043360189	0.6020599913279624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.5
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.8450980400142568	0.4771212547196624	1	0.75
0.8450980400142568	0.4771212547196624	1	0.75
0.8450980400142568	0.4771212547196624	1	1.0
0.8450980400142568	0.4771212547196624	1	0.75
0.8450980400142568	0.4771212547196624	1	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.25
1.4913616938342726	0.0	1	0.25
1.4913616938342726	0.0	1	0.75
1.4913616938342726	0.0	1	0.25
1.4913616938342726	0.0	1	0.5
1.4913616938342726	0.0	1	0.25
1.3222192947339193	0.3010299956639812	1	0.25
1.3222192947339193	0.3010299956639812	1	0.0
1.3222192947339193	0.3010299956639812	1	0.0
1.3222192947339193	0.3010299956639812	1	0.25
1.3222192947339193	0.3010299956639812	1	0.0
1.146128035678238	0.0	1	1.0
1.146128035678238	0.0	1	0.75
1.146128035678238	0.0	1	0.75
1.146128035678238	0.0	1	0.75
1.146128035678238	0.0	1	0.75
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.25
0.8450980400142568	0.3010299956639812	1	0.75
0.8450980400142568	0.3010299956639812	1	0.5
0.8450980400142568	0.3010299956639812	1	0.5
0.8450980400142568	0.3010299956639812	1	1.0
0.8450980400142568	0.3010299956639812	1	0.25
2.0827853703164503	0.9030899869919436	1	1.0
2.0827853703164503	0.9030899869919436	1	1.0
2.0827853703164503	0.9030899869919436	1	0.75
2.0827853703164503	0.9030899869919436	1	0.75
2.0827853703164503	0.9030899869919436	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
1.4771212547196624	0.7781512503836436	1	0.0
1.4771212547196624	0.7781512503836436	1	0.0
1.4771212547196624	0.7781512503836436	1	0.0
1.4771212547196624	0.7781512503836436	1	0.25
1.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
1.462397997898956	1.230448921378274	1	0.75
1.462397997898956	1.230448921378274	1	0.25
1.462397997898956	1.230448921378274	1	0.0
1.462397997898956	1.230448921378274	1	0.75
1.462397997898956	1.230448921378274	1	0.75
0.7781512503836436	0.4771212547196624	1	1.0
0.7781512503836436	0.4771212547196624	1	0.5
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.75
0.7781512503836436	0.3010299956639812	1	0.25
0.7781512503836436	0.3010299956639812	1	0.25
0.7781512503836436	0.3010299956639812	1	0.0
0.7781512503836436	0.3010299956639812	1	0.5
0.7781512503836436	0.3010299956639812	1	0.5
1.5185139398778875	1.462397997898956	1	0.0
1.5185139398778875	1.462397997898956	1	0.0
1.5185139398778875	1.462397997898956	1	0.25
1.5185139398778875	1.462397997898956	1	0.0
1.5185139398778875	1.462397997898956	1	0.25
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
1.2787536009528289	0.6020599913279624	1	0.25
1.2787536009528289	0.6020599913279624	1	0.25
1.2787536009528289	0.6020599913279624	1	0.0
1.2787536009528289	0.6020599913279624	1	0.75
1.2787536009528289	0.6020599913279624	1	0.25
1.0413926851582251	0.3010299956639812	1	0.5
1.0413926851582251	0.3010299956639812	1	0.75
1.0413926851582251	0.3010299956639812	1	0.5
1.0413926851582251	0.3010299956639812	1	0.75
1.0413926851582251	0.3010299956639812	1	0.75
0.6989700043360189	0.4771212547196624	1	0.75
0.6989700043360189	0.4771212547196624	1	0.75
0.6989700043360189	0.4771212547196624	1	0.75
0.6989700043360189	0.4771212547196624	1	1.0
0.6989700043360189	0.4771212547196624	1	0.5
0.9542425094393248	0.0	1	0.0
0.9542425094393248	0.0	1	0.75
0.9542425094393248	0.0	1	0.25
0.9542425094393248	0.0	1	0.0
0.9542425094393248	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.5
1.0413926851582251	0.3010299956639812	1	0.75
1.0413926851582251	0.3010299956639812	1	0.75
1.0413926851582251	0.3010299956639812	1	0.75
1.0413926851582251	0.3010299956639812	1	1.0
1.0413926851582251	0.3010299956639812	1	0.75
1.0791812460476249	0.6020599913279624	1	0.5
1.0791812460476249	0.6020599913279624	1	0.75
1.0791812460476249	0.6020599913279624	1	0.75
1.0791812460476249	0.6020599913279624	1	0.5
1.0791812460476249	0.6020599913279624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.0
0.4771212547196624	0.4771212547196624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.25
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.5
0.6989700043360189	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.0
1.0413926851582251	0.4771212547196624	1	0.75
1.0413926851582251	0.4771212547196624	1	0.75
1.0413926851582251	0.4771212547196624	1	1.0
1.0413926851582251	0.4771212547196624	1	1.0
1.0413926851582251	0.4771212547196624	1	1.0
1.146128035678238	0.4771212547196624	1	0.75
1.146128035678238	0.4771212547196624	1	0.75
1.146128035678238	0.4771212547196624	1	0.75
1.146128035678238	0.4771212547196624	1	0.75
1.146128035678238	0.4771212547196624	1	0.5
1.1760912590556811	0.6020599913279624	1	0.75
1.1760912590556811	0.6020599913279624	1	0.75
1.1760912590556811	0.6020599913279624	1	0.75
1.1760912590556811	0.6020599913279624	1	0.5
1.1760912590556811	0.6020599913279624	1	0.75
1.4313637641589874	1.255272505103306	1	0.75
1.4313637641589874	1.255272505103306	1	0.0
1.4313637641589874	1.255272505103306	1	0.25
1.4313637641589874	1.255272505103306	1	0.25
1.4313637641589874	1.255272505103306	1	0.25
1.5185139398778875	1.4913616938342726	1	0.25
1.5185139398778875	1.4913616938342726	1	0.25
1.5185139398778875	1.4913616938342726	1	0.0
1.5185139398778875	1.4913616938342726	1	0.75
1.5185139398778875	1.4913616938342726	1	0.25
2.4913616938342726	1.4471580313422192	1	1.0
2.4913616938342726	1.4471580313422192	1	1.0
2.4913616938342726	1.4471580313422192	1	1.0
2.4913616938342726	1.4471580313422192	1	1.0
2.4913616938342726	1.4471580313422192	1	0.75
1.9030899869919435	1.505149978319906	1	0.25
1.9030899869919435	1.505149978319906	1	0.75
1.9030899869919435	1.505149978319906	1	0.75
1.9030899869919435	1.505149978319906	1	0.75
1.9030899869919435	1.505149978319906	1	0.75
2.835056101720116	0.6020599913279624	1	0.25
2.835056101720116	0.6020599913279624	1	1.0
2.835056101720116	0.6020599913279624	1	0.75
2.835056101720116	0.6020599913279624	1	1.0
2.835056101720116	0.6020599913279624	1	0.75
1.2041199826559248	1.0	1	0.0
1.2041199826559248	1.0	1	0.0
1.2041199826559248	1.0	1	0.25
1.2041199826559248	1.0	1	0.25
1.2041199826559248	1.0	1	0.25
0.9030899869919436	0.6020599913279624	1	0.75
0.9030899869919436	0.6020599913279624	1	0.75
0.9030899869919436	0.6020599913279624	1	0.75
0.9030899869919436	0.6020599913279624	1	0.5
0.9030899869919436	0.6020599913279624	1	1.0
1.0413926851582251	1.0	1	0.5
1.0413926851582251	1.0	1	0.75
1.0413926851582251	1.0	1	0.75
1.0413926851582251	1.0	1	1.0
1.0413926851582251	1.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
1.7708520116421442	1.2041199826559248	1	0.75
1.7708520116421442	1.2041199826559248	1	0.75
1.7708520116421442	1.2041199826559248	1	0.75
1.7708520116421442	1.2041199826559248	1	1.0
1.7708520116421442	1.2041199826559248	1	1.0
1.6334684555795864	1.3979400086720375	1	0.5
1.6334684555795864	1.3979400086720375	1	0.75
1.6334684555795864	1.3979400086720375	1	1.0
1.6334684555795864	1.3979400086720375	1	0.5
1.6334684555795864	1.3979400086720375	1	0.5
1.9395192526186185	1.792391689498254	1	1.0
1.9395192526186185	1.792391689498254	1	1.0
1.9395192526186185	1.792391689498254	1	0.75
1.9395192526186185	1.792391689498254	1	0.75
1.9395192526186185	1.792391689498254	1	0.75
2.1760912590556813	0.6989700043360189	1	0.25
2.1760912590556813	0.6989700043360189	1	0.75
2.1760912590556813	0.6989700043360189	1	0.25
2.1760912590556813	0.6989700043360189	1	0.5
2.1760912590556813	0.6989700043360189	1	1.0
1.977723605288848	1.0791812460476249	1	0.0
1.977723605288848	1.0791812460476249	1	0.0
1.977723605288848	1.0791812460476249	1	0.25
1.977723605288848	1.0791812460476249	1	0.25
1.977723605288848	1.0791812460476249	1	0.25
2.708420900134713	1.0791812460476249	1	0.75
2.708420900134713	1.0791812460476249	1	0.25
2.708420900134713	1.0791812460476249	1	0.75
2.708420900134713	1.0791812460476249	1	1.0
2.708420900134713	1.0791812460476249	1	0.75
1.963787827345556	0.7781512503836436	1	0.0
1.963787827345556	0.7781512503836436	1	0.75
1.963787827345556	0.7781512503836436	1	0.75
1.963787827345556	0.7781512503836436	1	0.75
1.963787827345556	0.7781512503836436	1	0.75
1.6532125137753435	1.4471580313422192	1	0.25
1.6532125137753435	1.4471580313422192	1	0.0
1.6532125137753435	1.4471580313422192	1	0.0
1.6532125137753435	1.4471580313422192	1	0.25
1.6532125137753435	1.4471580313422192	1	0.0
3.04688519083771	0.3010299956639812	1	1.0
3.04688519083771	0.3010299956639812	1	1.0
3.04688519083771	0.3010299956639812	1	1.0
3.04688519083771	0.3010299956639812	1	1.0
3.04688519083771	0.3010299956639812	1	1.0
1.6127838567197357	0.7781512503836436	1	0.25
1.6127838567197357	0.7781512503836436	1	0.25
1.6127838567197357	0.7781512503836436	1	0.75
1.6127838567197357	0.7781512503836436	1	0.5
1.6127838567197357	0.7781512503836436	1	0.25
1.4471580313422192	0.0	1	0.5
1.4471580313422192	0.0	1	0.5
1.4471580313422192	0.0	1	1.0
1.4471580313422192	0.0	1	0.5
1.4471580313422192	0.0	1	0.25
0.6989700043360189	0.0	1	0.0
0.6989700043360189	0.0	1	0.25
0.6989700043360189	0.0	1	0.0
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.25
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.75
1.591064607026499	0.6989700043360189	1	0.75
1.591064607026499	0.6989700043360189	1	1.0
1.591064607026499	0.6989700043360189	1	1.0
1.591064607026499	0.6989700043360189	1	0.75
1.591064607026499	0.6989700043360189	1	0.75
1.5314789170422551	1.3424226808222062	1	0.75
1.5314789170422551	1.3424226808222062	1	1.0
1.5314789170422551	1.3424226808222062	1	1.0
1.5314789170422551	1.3424226808222062	1	1.0
1.5314789170422551	1.3424226808222062	1	1.0
1.5185139398778875	1.146128035678238	1	0.0
1.5185139398778875	1.146128035678238	1	0.25
1.5185139398778875	1.146128035678238	1	0.25
1.5185139398778875	1.146128035678238	1	0.25
1.5185139398778875	1.146128035678238	1	0.25
2.133538908370217	1.4313637641589874	1	1.0
2.133538908370217	1.4313637641589874	1	1.0
2.133538908370217	1.4313637641589874	1	1.0
2.133538908370217	1.4313637641589874	1	1.0
2.133538908370217	1.4313637641589874	1	1.0
2.184691430817599	1.3222192947339193	1	1.0
2.184691430817599	1.3222192947339193	1	0.75
2.184691430817599	1.3222192947339193	1	0.75
2.184691430817599	1.3222192947339193	1	0.5
2.184691430817599	1.3222192947339193	1	0.75
1.5440680443502757	1.255272505103306	1	0.0
1.5440680443502757	1.255272505103306	1	0.0
1.5440680443502757	1.255272505103306	1	0.0
1.5440680443502757	1.255272505103306	1	0.0
1.5440680443502757	1.255272505103306	1	0.25
2.526339277389844	0.4771212547196624	1	0.75
2.526339277389844	0.4771212547196624	1	0.25
2.526339277389844	0.4771212547196624	1	0.25
2.526339277389844	0.4771212547196624	1	0.0
2.526339277389844	0.4771212547196624	1	0.0
0.9030899869919436	0.4771212547196624	1	0.5
0.9030899869919436	0.4771212547196624	1	1.0
0.9030899869919436	0.4771212547196624	1	0.75
0.9030899869919436	0.4771212547196624	1	0.75
0.9030899869919436	0.4771212547196624	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.5
1.0791812460476249	0.8450980400142568	1	1.0
1.0791812460476249	0.8450980400142568	1	0.75
1.0791812460476249	0.8450980400142568	1	0.75
1.0791812460476249	0.8450980400142568	1	0.75
1.0791812460476249	0.8450980400142568	1	1.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.5
1.57978359661681	0.6020599913279624	1	0.0
1.57978359661681	0.6020599913279624	1	0.0
1.57978359661681	0.6020599913279624	1	0.25
1.57978359661681	0.6020599913279624	1	0.25
1.57978359661681	0.6020599913279624	1	0.25
2.6444385894678386	2.1583624920952498	1	1.0
2.6444385894678386	2.1583624920952498	1	1.0
2.6444385894678386	2.1583624920952498	1	0.75
2.6444385894678386	2.1583624920952498	1	1.0
2.6444385894678386	2.1583624920952498	1	1.0
2.798650645445269	2.622214022966295	1	1.0
2.798650645445269	2.622214022966295	1	0.75
2.798650645445269	2.622214022966295	1	0.75
2.798650645445269	2.622214022966295	1	1.0
2.798650645445269	2.622214022966295	1	0.75
2.7558748556724915	2.576341350205793	1	0.25
2.7558748556724915	2.576341350205793	1	0.0
2.7558748556724915	2.576341350205793	1	0.0
2.7558748556724915	2.576341350205793	1	0.25
2.7558748556724915	2.576341350205793	1	0.0
2.8656960599160706	1.414973347970818	1	0.25
2.8656960599160706	1.414973347970818	1	0.0
2.8656960599160706	1.414973347970818	1	0.25
2.8656960599160706	1.414973347970818	1	0.25
2.8656960599160706	1.414973347970818	1	0.0
1.2787536009528289	1.146128035678238	1	0.5
1.2787536009528289	1.146128035678238	1	0.5
1.2787536009528289	1.146128035678238	1	0.5
1.2787536009528289	1.146128035678238	1	0.75
1.2787536009528289	1.146128035678238	1	0.0
0.8450980400142568	0.6020599913279624	1	0.25
0.8450980400142568	0.6020599913279624	1	0.0
0.8450980400142568	0.6020599913279624	1	0.0
0.8450980400142568	0.6020599913279624	1	0.0
0.8450980400142568	0.6020599913279624	1	0.0
3.4101020766428607	1.0413926851582251	1	0.25
3.4101020766428607	1.0413926851582251	1	0.75
3.4101020766428607	1.0413926851582251	1	0.25
3.4101020766428607	1.0413926851582251	1	0.25
3.4101020766428607	1.0413926851582251	1	0.5
2.593286067020457	1.5563025007672873	1	0.5
2.593286067020457	1.5563025007672873	1	0.5
2.593286067020457	1.5563025007672873	1	0.75
2.593286067020457	1.5563025007672873	1	0.25
2.593286067020457	1.5563025007672873	1	0.75
2.631443769013172	0.6989700043360189	1	1.0
2.631443769013172	0.6989700043360189	1	1.0
2.631443769013172	0.6989700043360189	1	1.0
2.631443769013172	0.6989700043360189	1	1.0
2.631443769013172	0.6989700043360189	1	0.75
2.049218022670181	1.0413926851582251	1	0.25
2.049218022670181	1.0413926851582251	1	0.25
2.049218022670181	1.0413926851582251	1	0.25
2.049218022670181	1.0413926851582251	1	0.75
2.049218022670181	1.0413926851582251	1	0.25
2.3521825181113627	0.0	1	0.0
2.3521825181113627	0.0	1	0.25
2.3521825181113627	0.0	1	0.0
2.3521825181113627	0.0	1	0.25
2.3521825181113627	0.0	1	0.25
2.578639209968072	1.0	1	0.25
2.578639209968072	1.0	1	0.0
2.578639209968072	1.0	1	0.25
2.578639209968072	1.0	1	0.25
2.578639209968072	1.0	1	0.25
1.4771212547196624	1.0413926851582251	1	0.75
1.4771212547196624	1.0413926851582251	1	0.25
1.4771212547196624	1.0413926851582251	1	0.75
1.4771212547196624	1.0413926851582251	1	0.75
1.4771212547196624	1.0413926851582251	1	0.5
1.146128035678238	0.4771212547196624	1	0.75
1.146128035678238	0.4771212547196624	1	0.25
1.146128035678238	0.4771212547196624	1	0.75
1.146128035678238	0.4771212547196624	1	0.25
1.146128035678238	0.4771212547196624	1	0.25
2.762678563727436	0.4771212547196624	1	1.0
2.762678563727436	0.4771212547196624	1	1.0
2.762678563727436	0.4771212547196624	1	1.0
2.762678563727436	0.4771212547196624	1	0.75
2.762678563727436	0.4771212547196624	1	1.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
1.1760912590556811	0.3010299956639812	1	0.75
1.1760912590556811	0.3010299956639812	1	1.0
1.1760912590556811	0.3010299956639812	1	0.75
1.1760912590556811	0.3010299956639812	1	1.0
1.1760912590556811	0.3010299956639812	1	0.75
1.462397997898956	0.0	1	0.75
1.462397997898956	0.0	1	0.75
1.462397997898956	0.0	1	0.5
1.462397997898956	0.0	1	0.75
1.462397997898956	0.0	1	0.5
1.7323937598229686	1.5314789170422551	1	0.75
1.7323937598229686	1.5314789170422551	1	1.0
1.7323937598229686	1.5314789170422551	1	1.0
1.7323937598229686	1.5314789170422551	1	1.0
1.7323937598229686	1.5314789170422551	1	0.75
0.6020599913279624	0.4771212547196624	1	0.25
0.6020599913279624	0.4771212547196624	1	0.0
0.6020599913279624	0.4771212547196624	1	0.75
0.6020599913279624	0.4771212547196624	1	0.0
0.6020599913279624	0.4771212547196624	1	0.0
1.255272505103306	0.0	1	0.25
1.255272505103306	0.0	1	0.75
1.255272505103306	0.0	1	1.0
1.255272505103306	0.0	1	0.75
1.255272505103306	0.0	1	1.0
1.5314789170422551	0.6020599913279624	1	0.75
1.5314789170422551	0.6020599913279624	1	0.5
1.5314789170422551	0.6020599913279624	1	0.25
1.5314789170422551	0.6020599913279624	1	1.0
1.5314789170422551	0.6020599913279624	1	0.75
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.0
0.7781512503836436	0.4771212547196624	1	0.25
0.7781512503836436	0.4771212547196624	1	0.25
1.568201724066995	0.0	1	0.75
1.568201724066995	0.0	1	1.0
1.568201724066995	0.0	1	0.75
1.568201724066995	0.0	1	1.0
1.568201724066995	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.0
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.0
0.6020599913279624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.9030899869919436	0.3010299956639812	1	0.75
0.9030899869919436	0.3010299956639812	1	0.75
0.9030899869919436	0.3010299956639812	1	0.0
0.9030899869919436	0.3010299956639812	1	0.0
0.9030899869919436	0.3010299956639812	1	0.5
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.5
2.315970345456918	0.4771212547196624	1	0.75
2.315970345456918	0.4771212547196624	1	0.75
2.315970345456918	0.4771212547196624	1	0.75
2.315970345456918	0.4771212547196624	1	0.5
2.315970345456918	0.4771212547196624	1	0.75
1.0413926851582251	0.6020599913279624	1	0.75
1.0413926851582251	0.6020599913279624	1	0.75
1.0413926851582251	0.6020599913279624	1	0.75
1.0413926851582251	0.6020599913279624	1	0.75
1.0413926851582251	0.6020599913279624	1	0.75
0.4771212547196624	0.3010299956639812	1	0.25
0.4771212547196624	0.3010299956639812	1	1.0
0.4771212547196624	0.3010299956639812	1	0.75
0.4771212547196624	0.3010299956639812	1	0.5
0.4771212547196624	0.3010299956639812	1	0.25
1.255272505103306	1.0	1	0.0
1.255272505103306	1.0	1	0.25
1.255272505103306	1.0	1	1.0
1.255272505103306	1.0	1	0.0
1.255272505103306	1.0	1	0.0
1.8195439355418688	1.0	1	0.25
1.8195439355418688	1.0	1	0.25
1.8195439355418688	1.0	1	0.25
1.8195439355418688	1.0	1	0.0
1.8195439355418688	1.0	1	0.5
1.7853298350107671	1.0	1	0.75
1.7853298350107671	1.0	1	0.25
1.7853298350107671	1.0	1	0.0
1.7853298350107671	1.0	1	0.0
1.7853298350107671	1.0	1	0.0
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	1.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.4771212547196624	1.3010299956639813	0	1.0
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.25
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.5
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.75
0.0	0.7781512503836436	0	0.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.8195439355418688	0	0.75
1.0	1.8195439355418688	0	0.75
1.0	1.8195439355418688	0	1.0
1.0	1.8195439355418688	0	1.0
1.0	1.8195439355418688	0	1.0
1.0413926851582251	3.4101020766428607	0	0.25
1.0413926851582251	3.4101020766428607	0	0.75
1.0413926851582251	3.4101020766428607	0	0.25
1.0413926851582251	3.4101020766428607	0	0.5
1.0413926851582251	3.4101020766428607	0	0.5
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.25
1.5563025007672873	2.593286067020457	0	0.25
0.6989700043360189	2.631443769013172	0	0.25
0.6989700043360189	2.631443769013172	0	0.0
0.6989700043360189	2.631443769013172	0	0.0
0.6989700043360189	2.631443769013172	0	0.75
0.6989700043360189	2.631443769013172	0	0.25
1.0413926851582251	2.049218022670181	0	0.25
1.0413926851582251	2.049218022670181	0	0.25
1.0413926851582251	2.049218022670181	0	0.0
1.0413926851582251	2.049218022670181	0	0.0
1.0413926851582251	2.049218022670181	0	0.0
0.0	2.3521825181113627	0	0.0
0.0	2.3521825181113627	0	0.0
0.0	2.3521825181113627	0	0.25
0.0	2.3521825181113627	0	0.0
0.0	2.3521825181113627	0	0.0
1.0	2.578639209968072	0	0.0
1.0	2.578639209968072	0	0.25
1.0	2.578639209968072	0	0.25
1.0	2.578639209968072	0	0.75
1.0	2.578639209968072	0	0.25
1.0413926851582251	1.4771212547196624	0	0.25
1.0413926851582251	1.4771212547196624	0	0.5
1.0413926851582251	1.4771212547196624	0	0.25
1.0413926851582251	1.4771212547196624	0	0.75
1.0413926851582251	1.4771212547196624	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	2.762678563727436	0	1.0
0.4771212547196624	2.762678563727436	0	0.5
0.4771212547196624	2.762678563727436	0	1.0
0.4771212547196624	2.762678563727436	0	0.25
0.4771212547196624	2.762678563727436	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.0
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.0
0.0	0.3010299956639812	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.5
0.3010299956639812	1.1760912590556811	0	1.0
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	1.0
0.0	1.462397997898956	0	0.5
0.0	1.462397997898956	0	1.0
0.0	1.462397997898956	0	0.5
0.0	1.462397997898956	0	0.5
0.0	1.462397997898956	0	0.75
1.5314789170422551	1.7323937598229686	0	0.75
1.5314789170422551	1.7323937598229686	0	0.75
1.5314789170422551	1.7323937598229686	0	0.25
1.5314789170422551	1.7323937598229686	0	1.0
1.5314789170422551	1.7323937598229686	0	0.5
0.6020599913279624	2.53655844257153	0	0.0
0.6020599913279624	2.53655844257153	0	0.25
0.6020599913279624	2.53655844257153	0	0.25
0.6020599913279624	2.53655844257153	0	0.0
0.6020599913279624	2.53655844257153	0	0.25
0.6989700043360189	1.8512583487190752	0	0.25
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.25
0.0	1.0791812460476249	0	0.0
0.0	1.0791812460476249	0	0.5
0.0	1.0791812460476249	0	0.25
0.0	1.0791812460476249	0	0.25
0.0	1.0791812460476249	0	0.25
0.0	1.2787536009528289	0	0.0
0.0	1.2787536009528289	0	0.0
0.0	1.2787536009528289	0	0.25
0.0	1.2787536009528289	0	0.25
0.0	1.2787536009528289	0	0.25
0.7781512503836436	1.6532125137753435	0	0.5
0.7781512503836436	1.6532125137753435	0	0.0
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.0
0.4771212547196624	2.4712917110589387	0	1.0
0.4771212547196624	2.4712917110589387	0	0.25
0.4771212547196624	2.4712917110589387	0	1.0
0.4771212547196624	2.4712917110589387	0	0.75
0.4771212547196624	2.4712917110589387	0	0.75
0.3010299956639812	0.7781512503836436	0	0.0
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.5
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
1.1760912590556811	2.3443922736851106	0	0.0
1.1760912590556811	2.3443922736851106	0	0.0
1.1760912590556811	2.3443922736851106	0	0.25
1.1760912590556811	2.3443922736851106	0	0.25
1.1760912590556811	2.3443922736851106	0	0.0
0.3010299956639812	2.5599066250361124	0	0.0
0.3010299956639812	2.5599066250361124	0	0.25
0.3010299956639812	2.5599066250361124	0	0.25
0.3010299956639812	2.5599066250361124	0	0.75
0.3010299956639812	2.5599066250361124	0	0.75
0.0	1.724275869600789	0	0.0
0.0	1.724275869600789	0	0.5
0.0	1.724275869600789	0	0.25
0.0	1.724275869600789	0	0.25
0.0	1.724275869600789	0	0.25
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.5
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.25
1.0	2.439332693830263	0	0.25
1.0	2.439332693830263	0	1.0
1.0	2.439332693830263	0	0.75
1.0	2.439332693830263	0	0.75
1.0	2.439332693830263	0	0.75
0.0	1.0	0	0.75
0.0	1.0	0	0.5
0.0	1.0	0	0.75
0.0	1.0	0	0.25
0.0	1.0	0	0.0
0.0	1.146128035678238	0	1.0
0.0	1.146128035678238	0	1.0
0.0	1.146128035678238	0	1.0
0.0	1.146128035678238	0	1.0
0.0	1.146128035678238	0	0.75
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	0.75
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.5
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.75
0.7781512503836436	1.6532125137753435	0	0.75
0.7781512503836436	1.6532125137753435	0	1.0
0.7781512503836436	1.6532125137753435	0	0.75
0.0	1.4913616938342726	0	0.25
0.0	1.4913616938342726	0	0.75
0.0	1.4913616938342726	0	0.25
0.0	1.4913616938342726	0	0.75
0.0	1.4913616938342726	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.6989700043360189	1.4313637641589874	0	0.25
0.6989700043360189	1.4313637641589874	0	0.5
0.6989700043360189	1.4313637641589874	0	0.25
0.6989700043360189	1.4313637641589874	0	0.5
0.6989700043360189	1.4313637641589874	0	0.25
0.0	1.3424226808222062	0	0.0
0.0	1.3424226808222062	0	0.0
0.0	1.3424226808222062	0	0.25
0.0	1.3424226808222062	0	0.0
0.0	1.3424226808222062	0	0.25
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.25
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.5
0.3010299956639812	2.285557309007774	0	0.25
0.3010299956639812	2.285557309007774	0	0.25
0.3010299956639812	2.285557309007774	0	0.75
0.3010299956639812	2.285557309007774	0	0.75
0.3010299956639812	2.285557309007774	0	0.25
1.2041199826559248	1.8864907251724816	0	0.75
1.2041199826559248	1.8864907251724816	0	1.0
1.2041199826559248	1.8864907251724816	0	0.75
1.2041199826559248	1.8864907251724816	0	1.0
1.2041199826559248	1.8864907251724816	0	1.0
1.1139433523068367	1.845098040014257	0	0.0
1.1139433523068367	1.845098040014257	0	0.0
1.1139433523068367	1.845098040014257	0	0.5
1.1139433523068367	1.845098040014257	0	0.25
1.1139433523068367	1.845098040014257	0	0.5
0.9030899869919436	1.0	0	0.75
0.9030899869919436	1.0	0	0.25
0.9030899869919436	1.0	0	0.5
0.9030899869919436	1.0	0	0.0
0.9030899869919436	1.0	0	0.25
0.6020599913279624	1.5440680443502757	0	0.25
0.6020599913279624	1.5440680443502757	0	0.0
0.6020599913279624	1.5440680443502757	0	0.0
0.6020599913279624	1.5440680443502757	0	0.25
0.6020599913279624	1.5440680443502757	0	0.0
0.4771212547196624	1.57978359661681	0	0.0
0.4771212547196624	1.57978359661681	0	0.5
0.4771212547196624	1.57978359661681	0	0.25
0.4771212547196624	1.57978359661681	0	0.0
0.4771212547196624	1.57978359661681	0	0.25
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.5
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.75
0.7781512503836436	0.8450980400142568	0	0.75
0.7781512503836436	0.8450980400142568	0	0.75
0.7781512503836436	0.8450980400142568	0	1.0
0.7781512503836436	0.8450980400142568	0	1.0
0.7781512503836436	0.8450980400142568	0	0.75
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
1.0413926851582251	3.506234359612126	0	0.25
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	1.0
1.57978359661681	2.7589118923979736	0	0.25
1.57978359661681	2.7589118923979736	0	0.5
1.57978359661681	2.7589118923979736	0	0.25
1.57978359661681	2.7589118923979736	0	0.0
1.57978359661681	2.7589118923979736	0	0.0
0.6020599913279624	3.0017337128090005	0	0.25
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	1.0
1.0	2.12057393120585	0	0.0
1.0	2.12057393120585	0	0.0
1.0	2.12057393120585	0	0.25
1.0	2.12057393120585	0	0.25
1.0	2.12057393120585	0	0.5
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.0
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.0
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
0.7781512503836436	1.1139433523068367	0	0.0
0.7781512503836436	1.1139433523068367	0	1.0
0.7781512503836436	1.1139433523068367	0	0.75
0.7781512503836436	1.1139433523068367	0	0.5
0.7781512503836436	1.1139433523068367	0	0.5
0.0	1.146128035678238	0	0.5
0.0	1.146128035678238	0	0.25
0.0	1.146128035678238	0	0.75
0.0	1.146128035678238	0	0.75
0.0	1.146128035678238	0	1.0
0.4771212547196624	3.186673867499745	0	1.0
0.4771212547196624	3.186673867499745	0	0.5
0.4771212547196624	3.186673867499745	0	0.75
0.4771212547196624	3.186673867499745	0	0.5
0.4771212547196624	3.186673867499745	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.4771212547196624	1.1760912590556811	0	0.0
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	1.0
0.4771212547196624	1.1760912590556811	0	1.0
0.4771212547196624	1.1760912590556811	0	0.5
0.0	1.1139433523068367	0	0.0
0.0	1.1139433523068367	0	0.75
0.0	1.1139433523068367	0	0.0
0.0	1.1139433523068367	0	0.25
0.0	1.1139433523068367	0	0.25
0.0	1.4913616938342726	0	1.0
0.0	1.4913616938342726	0	0.25
0.0	1.4913616938342726	0	0.5
0.0	1.4913616938342726	0	0.5
0.0	1.4913616938342726	0	0.75
0.3010299956639812	1.3222192947339193	0	0.25
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.25
0.0	1.146128035678238	0	0.25
0.0	1.146128035678238	0	0.0
0.0	1.146128035678238	0	0.25
0.0	1.146128035678238	0	0.75
0.0	1.146128035678238	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.9030899869919436	2.0827853703164503	0	1.0
0.9030899869919436	2.0827853703164503	0	0.25
0.9030899869919436	2.0827853703164503	0	0.5
0.9030899869919436	2.0827853703164503	0	0.5
0.9030899869919436	2.0827853703164503	0	0.5
0.4771212547196624	2.227886704613673	0	0.25
0.4771212547196624	2.227886704613673	0	0.75
0.4771212547196624	2.227886704613673	0	0.75
0.4771212547196624	2.227886704613673	0	0.0
0.4771212547196624	2.227886704613673	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	0.25
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	1.0
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.25
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.0
1.0791812460476249	2.708420900134713	0	0.0
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.5
0.7781512503836436	1.963787827345556	0	0.25
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.0
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.5
0.3010299956639812	3.04688519083771	0	0.25
0.3010299956639812	3.04688519083771	0	0.0
0.3010299956639812	3.04688519083771	0	0.0
0.3010299956639812	3.04688519083771	0	0.25
0.3010299956639812	3.04688519083771	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.5
0.0	1.4471580313422192	0	0.25
0.0	1.4471580313422192	0	0.25
0.0	1.4471580313422192	0	0.25
0.0	1.4471580313422192	0	0.0
0.0	1.4471580313422192	0	0.25
0.0	0.6989700043360189	0	0.0
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.5
0.0	0.6989700043360189	0	0.25
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.5
0.6989700043360189	1.591064607026499	0	0.75
0.6989700043360189	1.591064607026499	0	1.0
0.6989700043360189	1.591064607026499	0	0.75
0.6989700043360189	1.591064607026499	0	0.5
0.6989700043360189	1.591064607026499	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	1.0
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.5
1.0	1.863322860120456	0	0.0
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.5
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.75
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.0	0.9542425094393248	0	0.0
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	1.0
0.0	0.9542425094393248	0	0.75
0.0	0.9542425094393248	0	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.5
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	1.414973347970818	0	1.0
0.4771212547196624	1.414973347970818	0	0.75
0.4771212547196624	1.414973347970818	0	0.25
0.4771212547196624	1.414973347970818	0	0.75
0.4771212547196624	1.414973347970818	0	0.75
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.75
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.75
0.6020599913279624	0.9030899869919436	0	1.0
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.75
1.230448921378274	2.582063362911709	0	0.25
0.4771212547196624	3.1075491297446862	0	0.75
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.7781512503836436	2.012837224705172	0	0.25
0.7781512503836436	2.012837224705172	0	0.75
0.7781512503836436	2.012837224705172	0	0.25
0.7781512503836436	2.012837224705172	0	0.75
0.7781512503836436	2.012837224705172	0	0.75
1.255272505103306	2.012837224705172	0	0.25
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
0.4771212547196624	3.1598678470925665	0	0.25
0.4771212547196624	3.1598678470925665	0	0.0
0.4771212547196624	3.1598678470925665	0	0.75
0.4771212547196624	3.1598678470925665	0	0.75
0.4771212547196624	3.1598678470925665	0	0.25
0.4771212547196624	1.1760912590556811	0	0.0
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	0.5
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	0.25
0.0	1.0413926851582251	0	0.25
0.0	1.0413926851582251	0	0.0
0.0	1.0413926851582251	0	0.25
0.0	1.0413926851582251	0	0.25
0.0	1.0413926851582251	0	0.0
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.0
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.0
0.0	1.380211241711606	0	0.5
0.0	1.380211241711606	0	0.75
0.0	1.380211241711606	0	0.75
0.0	1.380211241711606	0	0.5
0.0	1.380211241711606	0	0.75
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.5
0.4771212547196624	0.4771212547196624	1	1.0
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
1.380211241711606	1.9867717342662448	0	0.25
1.380211241711606	1.9867717342662448	0	0.5
1.380211241711606	1.9867717342662448	0	0.25
1.380211241711606	1.9867717342662448	0	0.0
1.380211241711606	1.9867717342662448	0	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.75
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.75
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.25
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.576341350205793	2.7558748556724915	0	0.25
2.576341350205793	2.7558748556724915	0	0.0
2.576341350205793	2.7558748556724915	0	0.75
2.576341350205793	2.7558748556724915	0	0.0
2.576341350205793	2.7558748556724915	0	0.0
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.0
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.25
1.146128035678238	1.2787536009528289	0	0.25
1.146128035678238	1.2787536009528289	0	0.75
1.146128035678238	1.2787536009528289	0	0.75
1.146128035678238	1.2787536009528289	0	0.25
1.146128035678238	1.2787536009528289	0	0.25
0.6020599913279624	0.8450980400142568	0	0.0
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
1.2041199826559248	1.4771212547196624	0	0.5
1.2041199826559248	1.4771212547196624	0	0.25
1.2041199826559248	1.4771212547196624	0	0.75
1.2041199826559248	1.4771212547196624	0	0.25
1.2041199826559248	1.4771212547196624	0	0.0
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.0
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.5
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.5
0.0	0.3010299956639812	0	0.5
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.0
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	1.0
0.9030899869919436	1.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.6989700043360189	2.72916478969277	0	0.75
0.6989700043360189	2.72916478969277	0	1.0
0.6989700043360189	2.72916478969277	0	1.0
0.6989700043360189	2.72916478969277	0	0.75
0.6989700043360189	2.72916478969277	0	1.0
1.3222192947339193	1.4313637641589874	0	1.0
1.3222192947339193	1.4313637641589874	0	0.25
1.3222192947339193	1.4313637641589874	0	0.75
1.3222192947339193	1.4313637641589874	0	0.75
1.3222192947339193	1.4313637641589874	0	1.0
1.462397997898956	1.5185139398778875	0	0.75
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
0.6020599913279624	1.2787536009528289	0	0.75
0.6020599913279624	1.2787536009528289	0	1.0
0.6020599913279624	1.2787536009528289	0	0.0
0.6020599913279624	1.2787536009528289	0	0.25
0.6020599913279624	1.2787536009528289	0	0.5
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.0
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	0.75
0.0	0.9542425094393248	0	1.0
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	0.5
0.0	0.9542425094393248	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.0
0.3010299956639812	1.0413926851582251	0	0.25
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	0.75
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.0
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.0
0.0	0.6989700043360189	0	0.0
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.25
0.0	0.6989700043360189	0	0.5
0.0	0.6989700043360189	0	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	0.25
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.6020599913279624	1.1760912590556811	0	0.5
0.6020599913279624	1.1760912590556811	0	0.75
0.6020599913279624	1.1760912590556811	0	0.75
0.6020599913279624	1.1760912590556811	0	1.0
0.6020599913279624	1.1760912590556811	0	1.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.25
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	0.5
0.4771212547196624	0.9542425094393248	0	0.5
0.4771212547196624	1.0	0	0.0
0.4771212547196624	1.0	0	0.5
0.4771212547196624	1.0	0	0.25
0.4771212547196624	1.0	0	0.5
0.4771212547196624	1.0	0	0.25
0.0	0.9542425094393248	0	0.75
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	0.75
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	0.5
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.0
0.9542425094393248	1.1760912590556811	0	0.25
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.5
1.2787536009528289	1.3222192947339193	0	1.0
0.6020599913279624	1.146128035678238	0	0.5
0.6020599913279624	1.146128035678238	0	0.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	0.25
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.5
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.75
0.4771212547196624	1.255272505103306	0	0.75
0.4771212547196624	1.255272505103306	0	0.5
0.4771212547196624	1.255272505103306	0	0.25
0.4771212547196624	1.255272505103306	0	0.5
0.4771212547196624	1.255272505103306	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.6020599913279624	0.7781512503836436	0	0.5
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	0.75
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1139433523068367	0	0.5
0.3010299956639812	1.1139433523068367	0	0.0
0.3010299956639812	1.1139433523068367	0	0.25
0.3010299956639812	1.1139433523068367	0	0.25
0.3010299956639812	1.1139433523068367	0	0.5
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	1.0
0.0	1.230448921378274	0	0.5
0.0	1.230448921378274	0	0.0
0.0	1.230448921378274	0	0.0
0.0	1.230448921378274	0	0.25
0.0	1.230448921378274	0	0.0
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	0.5
0.0	0.9030899869919436	0	0.75
0.0	0.9030899869919436	0	0.5
0.0	0.9030899869919436	0	0.75
0.0	0.9030899869919436	0	0.75
0.0	0.9030899869919436	0	0.5
0.3010299956639812	0.3010299956639812	1	0.0
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.0
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.3010299956639812	0.3010299956639812	1	0.5
0.3010299956639812	0.3010299956639812	1	0.5
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.0
0.3010299956639812	0.3010299956639812	1	1.0
0.3010299956639812	2.008600171761917	0	1.0
0.3010299956639812	2.008600171761917	0	0.5
0.3010299956639812	2.008600171761917	0	0.75
0.3010299956639812	2.008600171761917	0	0.75
0.3010299956639812	2.008600171761917	0	1.0
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	1.0
0.3010299956639812	1.568201724066995	0	0.5
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	1.0
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.5
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.75
0.0	1.934498451243568	0	0.25
0.0	1.934498451243568	0	0.0
0.0	1.934498451243568	0	0.25
0.0	1.934498451243568	0	0.5
0.0	1.934498451243568	0	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	1.0
0.0	0.0	1	0.75
0.3010299956639812	0.9542425094393248	0	0.25
0.3010299956639812	0.9542425094393248	0	0.5
0.3010299956639812	0.9542425094393248	0	0.5
0.3010299956639812	0.9542425094393248	0	0.25
0.3010299956639812	0.9542425094393248	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
1.255272505103306	1.4313637641589874	0	0.0
1.255272505103306	1.4313637641589874	0	0.75
1.255272505103306	1.4313637641589874	0	0.5
1.255272505103306	1.4313637641589874	0	0.5
1.255272505103306	1.4313637641589874	0	0.0
1.4913616938342726	1.5185139398778875	0	1.0
1.4913616938342726	1.5185139398778875	0	1.0
1.4913616938342726	1.5185139398778875	0	0.75
1.4913616938342726	1.5185139398778875	0	0.75
1.4913616938342726	1.5185139398778875	0	0.75
1.4471580313422192	2.4913616938342726	0	0.5
1.4471580313422192	2.4913616938342726	0	0.25
1.4471580313422192	2.4913616938342726	0	0.25
1.4471580313422192	2.4913616938342726	0	0.75
1.4471580313422192	2.4913616938342726	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.75
1.505149978319906	1.9030899869919435	0	0.0
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.0
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.25
1.0	1.2041199826559248	0	0.25
1.0	1.2041199826559248	0	0.5
1.0	1.2041199826559248	0	0.25
1.0	1.2041199826559248	0	0.5
1.0	1.2041199826559248	0	0.25
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.0
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
1.2041199826559248	1.7708520116421442	0	0.25
1.2041199826559248	1.7708520116421442	0	1.0
1.2041199826559248	1.7708520116421442	0	0.25
1.2041199826559248	1.7708520116421442	0	0.5
1.2041199826559248	1.7708520116421442	0	1.0
1.3979400086720375	1.6334684555795864	0	0.75
1.3979400086720375	1.6334684555795864	0	1.0
1.3979400086720375	1.6334684555795864	0	1.0
1.3979400086720375	1.6334684555795864	0	0.75
1.3979400086720375	1.6334684555795864	0	0.75
1.792391689498254	1.9395192526186185	0	0.5
1.792391689498254	1.9395192526186185	0	0.75
1.792391689498254	1.9395192526186185	0	0.75
1.792391689498254	1.9395192526186185	0	0.25
1.792391689498254	1.9395192526186185	0	1.0
0.6020599913279624	1.230448921378274	0	0.25
0.6020599913279624	1.230448921378274	0	0.75
0.6020599913279624	1.230448921378274	0	0.25
0.6020599913279624	1.230448921378274	0	0.75
0.6020599913279624	1.230448921378274	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.5
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.0
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	0.75
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	1.0
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.75
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
1.230448921378274	1.7634279935629371	0	0.75
1.230448921378274	1.7634279935629371	0	0.75
1.230448921378274	1.7634279935629371	0	0.25
1.230448921378274	1.7634279935629371	0	1.0
1.230448921378274	1.7634279935629371	0	0.5
1.57978359661681	1.8260748027008264	0	0.75
1.57978359661681	1.8260748027008264	0	0.75
1.57978359661681	1.8260748027008264	0	0.25
1.57978359661681	1.8260748027008264	0	0.25
1.57978359661681	1.8260748027008264	0	0.0
1.230448921378274	2.439332693830263	0	0.25
1.230448921378274	2.439332693830263	0	1.0
1.230448921378274	2.439332693830263	0	0.5
1.230448921378274	2.439332693830263	0	0.25
1.230448921378274	2.439332693830263	0	0.75
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	1.0
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	0.25
1.6901960800285136	1.869231719730976	0	0.0
1.6901960800285136	1.869231719730976	0	0.0
1.6901960800285136	1.869231719730976	0	0.25
1.6901960800285136	1.869231719730976	0	0.25
1.6901960800285136	1.869231719730976	0	0.0
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	2.012837224705172	0	0.25
0.3010299956639812	2.012837224705172	0	0.25
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
1.0791812460476249	1.5563025007672873	0	0.25
1.0791812460476249	1.5563025007672873	0	0.75
1.0791812460476249	1.5563025007672873	0	0.75
1.0791812460476249	1.5563025007672873	0	0.5
1.0791812460476249	1.5563025007672873	0	0.25
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.75
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	0.25
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	0.25
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	1.0
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	0.75
0.6020599913279624	0.8450980400142568	0	0.75
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	0.75
0.9030899869919436	1.6020599913279625	0	0.75
1.0	1.146128035678238	0	1.0
1.0	1.146128035678238	0	1.0
1.0	1.146128035678238	0	0.75
1.0	1.146128035678238	0	0.75
1.0	1.146128035678238	0	0.5
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	1.146128035678238	0	0.5
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.5
0.4771212547196624	0.4771212547196624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.5
0.4771212547196624	0.4771212547196624	1	0.25
0.4771212547196624	0.4771212547196624	1	0.25
1.146128035678238	2.628388930050312	0	1.0
1.146128035678238	2.628388930050312	0	0.75
1.146128035678238	2.628388930050312	0	1.0
1.146128035678238	2.628388930050312	0	0.5
1.146128035678238	2.628388930050312	0	0.75
0.4771212547196624	0.4771212547196624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.75
0.4771212547196624	0.4771212547196624	1	0.5
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.75
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.25
1.146128035678238	1.5185139398778875	0	0.75
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.3222192947339193	2.184691430817599	0	0.5
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.25
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.25
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.75
0.4771212547196624	2.526339277389844	0	0.25
0.4771212547196624	0.9030899869919436	0	0.25
0.4771212547196624	0.9030899869919436	0	0.75
0.4771212547196624	0.9030899869919436	0	0.75
0.4771212547196624	0.9030899869919436	0	0.5
0.4771212547196624	0.9030899869919436	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.8450980400142568	1.0791812460476249	0	0.5
0.8450980400142568	1.0791812460476249	0	0.0
0.8450980400142568	1.0791812460476249	0	0.0
0.8450980400142568	1.0791812460476249	0	0.25
0.8450980400142568	1.0791812460476249	0	0.5
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.6020599913279624	1.57978359661681	0	0.75
0.6020599913279624	1.57978359661681	0	1.0
0.6020599913279624	1.57978359661681	0	0.25
0.6020599913279624	1.57978359661681	0	0.75
0.6020599913279624	1.57978359661681	0	0.75
0.3010299956639812	0.3010299956639812	1	1.0
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.0
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.25
0.6989700043360189	1.0413926851582251	0	0.0
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	1.0
1.6020599913279625	1.7160033436347992	0	1.0
1.6020599913279625	1.7160033436347992	0	1.0
1.6020599913279625	1.7160033436347992	0	0.5
1.6020599913279625	1.7160033436347992	0	0.75
1.6020599913279625	1.7160033436347992	0	0.5
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	1.0
0.4771212547196624	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	0.0
0.9542425094393248	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	1.0
0.9542425094393248	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.5
0.6989700043360189	1.6434526764861874	0	0.25
0.6989700043360189	1.6434526764861874	0	0.0
0.6989700043360189	1.6434526764861874	0	0.0
0.6989700043360189	1.6434526764861874	0	0.75
0.6989700043360189	1.6434526764861874	0	0.25
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.5
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.75
0.0	2.1398790864012365	0	0.25
0.0	2.1398790864012365	0	0.0
0.0	2.1398790864012365	0	0.0
0.0	2.1398790864012365	0	0.0
0.0	2.1398790864012365	0	0.25
1.4771212547196624	2.0293837776852097	0	1.0
1.4771212547196624	2.0293837776852097	0	0.75
1.4771212547196624	2.0293837776852097	0	1.0
1.4771212547196624	2.0293837776852097	0	0.5
1.4771212547196624	2.0293837776852097	0	0.75
1.3617278360175928	1.4771212547196624	0	0.0
1.3617278360175928	1.4771212547196624	0	0.0
1.3617278360175928	1.4771212547196624	0	0.25
1.3617278360175928	1.4771212547196624	0	0.75
1.3617278360175928	1.4771212547196624	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.6020599913279624	0.9542425094393248	0	0.25
0.6020599913279624	0.9542425094393248	0	0.25
0.6020599913279624	0.9542425094393248	0	0.5
0.6020599913279624	0.9542425094393248	0	0.0
0.6020599913279624	0.9542425094393248	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.25
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.5
0.4771212547196624	0.6020599913279624	0	0.5
0.4771212547196624	0.6020599913279624	0	0.75
0.4771212547196624	0.6020599913279624	0	0.75
0.6020599913279624	1.146128035678238	0	1.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	1.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	0.75
0.4771212547196624	0.8450980400142568	0	0.25
0.4771212547196624	0.8450980400142568	0	0.0
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	1.0
0.6020599913279624	1.8512583487190752	0	1.0
0.6020599913279624	1.8512583487190752	0	0.0
0.6020599913279624	1.8512583487190752	0	0.25
0.6020599913279624	1.8512583487190752	0	0.75
0.6020599913279624	1.8512583487190752	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.0	1.255272505103306	0	0.0
0.0	1.255272505103306	0	0.75
0.0	1.255272505103306	0	0.75
0.0	1.255272505103306	0	0.25
0.0	1.255272505103306	0	0.5
0.6020599913279624	1.5314789170422551	0	0.75
0.6020599913279624	1.5314789170422551	0	0.75
0.6020599913279624	1.5314789170422551	0	1.0
0.6020599913279624	1.5314789170422551	0	0.25
0.6020599913279624	1.5314789170422551	0	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.25
0.0	1.568201724066995	0	0.75
0.0	1.568201724066995	0	0.25
0.0	1.568201724066995	0	0.0
0.0	1.568201724066995	0	0.25
0.0	1.568201724066995	0	0.25
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.0
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	1.0
0.3010299956639812	0.9030899869919436	0	0.5
0.3010299956639812	0.9030899869919436	0	1.0
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.5
0.3010299956639812	1.1760912590556811	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.0
0.3010299956639812	0.9030899869919436	0	0.5
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.0
0.0	0.9030899869919436	0	0.25
0.0	0.9030899869919436	0	0.0
0.0	0.9030899869919436	0	0.75
0.0	0.9030899869919436	0	0.5
0.0	0.9030899869919436	0	0.25
0.0	0.6989700043360189	0	0.5
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.75
0.0	1.1760912590556811	0	0.0
0.0	1.1760912590556811	0	0.0
0.0	1.1760912590556811	0	0.0
0.0	1.1760912590556811	0	0.25
0.0	1.1760912590556811	0	0.25
0.6020599913279624	1.0	0	0.75
0.6020599913279624	1.0	0	1.0
0.6020599913279624	1.0	0	0.75
0.6020599913279624	1.0	0	0.5
0.6020599913279624	1.0	0	0.25
0.0	1.9084850188786493	0	0.75
0.0	1.9084850188786493	0	0.75
0.0	1.9084850188786493	0	0.25
0.0	1.9084850188786493	0	0.0
0.0	1.9084850188786493	0	0.25
0.3010299956639812	1.505149978319906	0	0.75
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	1.505149978319906	0	0.25
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.0	1.1760912590556811	0	0.75
0.0	1.1760912590556811	0	0.25
0.0	1.1760912590556811	0	0.0
0.0	1.1760912590556811	0	0.25
0.0	1.1760912590556811	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.0
0.3010299956639812	0.7781512503836436	0	0.25
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.75
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.5
0.3010299956639812	0.3010299956639812	1	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.6989700043360189	1.3617278360175928	0	0.75
0.6989700043360189	1.3617278360175928	0	1.0
0.6989700043360189	1.3617278360175928	0	0.5
0.6989700043360189	1.3617278360175928	0	0.75
0.6989700043360189	1.3617278360175928	0	0.75
0.0	0.3010299956639812	0	0.5
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.0
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.0
0.4771212547196624	1.8573324964312683	0	0.25
0.4771212547196624	1.8573324964312683	0	0.0
0.4771212547196624	1.8573324964312683	0	0.25
0.4771212547196624	1.8573324964312683	0	0.0
0.4771212547196624	1.8573324964312683	0	0.5
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.5
0.4771212547196624	2.315970345456918	0	0.5
0.4771212547196624	2.315970345456918	0	0.5
0.4771212547196624	2.315970345456918	0	0.25
0.4771212547196624	2.315970345456918	0	0.75
0.4771212547196624	2.315970345456918	0	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.4771212547196624	1.806179973983887	0	0.5
0.4771212547196624	1.806179973983887	0	0.75
0.4771212547196624	1.806179973983887	0	0.5
0.4771212547196624	1.806179973983887	0	0.0
0.4771212547196624	1.806179973983887	0	0.75
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.146128035678238	0	0.0
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.146128035678238	0	0.0
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.6812412373755872	0	1.0
0.3010299956639812	1.6812412373755872	0	1.0
0.3010299956639812	1.6812412373755872	0	0.5
0.3010299956639812	1.6812412373755872	0	0.75
0.3010299956639812	1.6812412373755872	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.5
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	0.3010299956639812	1	0.0
0.3010299956639812	0.3010299956639812	1	0.25
0.3010299956639812	0.3010299956639812	1	0.0
0.3010299956639812	0.3010299956639812	1	0.0
0.3010299956639812	0.3010299956639812	1	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.25
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	1.0
0.6020599913279624	1.0413926851582251	0	0.75
0.7781512503836436	1.1139433523068367	0	0.0
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.25
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.0
1.3617278360175928	1.6812412373755872	0	0.0
1.3617278360175928	1.6812412373755872	0	0.25
1.3617278360175928	1.6812412373755872	0	0.5
1.3617278360175928	1.6812412373755872	0	0.0
1.3617278360175928	1.6812412373755872	0	0.0
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.5
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.5
0.9030899869919436	1.255272505103306	0	0.0
0.9030899869919436	1.255272505103306	0	0.25
0.9030899869919436	1.255272505103306	0	0.0
0.9030899869919436	1.255272505103306	0	0.25
0.9030899869919436	1.255272505103306	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.5
0.6989700043360189	1.1139433523068367	0	1.0
0.6989700043360189	1.1139433523068367	0	0.75
0.6989700043360189	1.1139433523068367	0	1.0
0.6989700043360189	1.1139433523068367	0	0.75
0.6989700043360189	1.1139433523068367	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	1.0
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.75
1.230448921378274	1.5185139398778875	0	0.25
1.230448921378274	1.5185139398778875	0	0.75
1.230448921378274	1.5185139398778875	0	0.75
1.230448921378274	1.5185139398778875	0	0.0
1.230448921378274	1.5185139398778875	0	1.0
2.0170333392987803	2.1958996524092336	0	0.0
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.0
2.330413773349191	2.428134794028789	0	0.75
1.414973347970818	1.6127838567197357	0	0.25
1.414973347970818	1.6127838567197357	0	0.0
1.414973347970818	1.6127838567197357	0	0.25
1.414973347970818	1.6127838567197357	0	0.75
1.414973347970818	1.6127838567197357	0	0.25
1.6334684555795864	1.9493900066449128	0	0.75
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	0.75
1.0791812460476249	2.0827853703164503	0	0.5
1.0791812460476249	2.0827853703164503	0	0.75
1.0791812460476249	2.0827853703164503	0	1.0
1.0791812460476249	2.0827853703164503	0	1.0
1.0791812460476249	2.0827853703164503	0	0.75
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	0.75
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.6989700043360189	0	0.75
0.3010299956639812	0.6989700043360189	0	1.0
0.3010299956639812	0.6989700043360189	0	0.75
0.3010299956639812	0.6989700043360189	0	1.0
0.3010299956639812	0.6989700043360189	0	0.75
0.6020599913279624	1.1139433523068367	0	0.5
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.0
0.4771212547196624	2.4800069429571505	0	0.25
0.4771212547196624	2.4800069429571505	0	0.75
0.4771212547196624	2.4800069429571505	0	0.25
0.4771212547196624	2.4800069429571505	0	0.0
0.4771212547196624	2.4800069429571505	0	0.0
1.505149978319906	1.8976270912904407	0	1.0
1.505149978319906	1.8976270912904407	0	0.5
1.505149978319906	1.8976270912904407	0	0.75
1.505149978319906	1.8976270912904407	0	0.75
1.505149978319906	1.8976270912904407	0	0.5
0.7781512503836436	1.4771212547196624	0	0.75
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25


==> tikzdataset/dataset_flipped.dat <==
SVO	OVS	Flipped	Alignment
2.4800069429571505	0.4771212547196624	0	0.75
2.4800069429571505	0.4771212547196624	0	0.25
2.4800069429571505	0.4771212547196624	0	0.5
2.4800069429571505	0.4771212547196624	0	0.75
2.4800069429571505	0.4771212547196624	0	1.0
1.934498451243568	0.0	0	0.0
1.934498451243568	0.0	0	0.25
1.934498451243568	0.0	0	0.25
1.934498451243568	0.0	0	0.25
1.934498451243568	0.0	0	0.5
2.628388930050312	1.146128035678238	0	0.5
2.628388930050312	1.146128035678238	0	0.5
2.628388930050312	1.146128035678238	0	0.25
2.628388930050312	1.146128035678238	0	0.25
2.628388930050312	1.146128035678238	0	0.5
1.9867717342662448	1.380211241711606	0	0.5
1.9867717342662448	1.380211241711606	0	0.0
1.9867717342662448	1.380211241711606	0	0.0
1.9867717342662448	1.380211241711606	0	0.25
1.9867717342662448	1.380211241711606	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.5
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.5
2.227886704613673	0.4771212547196624	0	0.25
2.227886704613673	0.4771212547196624	0	0.25
2.227886704613673	0.4771212547196624	0	0.5
2.227886704613673	0.4771212547196624	0	0.75
2.227886704613673	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.25
1.8573324964312683	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.75
1.8573324964312683	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.75
0.0	0.0	0	0.0
0.0	0.0	0	0.0
0.0	0.0	0	0.25
0.0	0.0	0	0.75
0.0	0.0	0	0.0
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
2.0827853703164503	1.0791812460476249	0	0.25
2.0827853703164503	1.0791812460476249	0	1.0
2.0827853703164503	1.0791812460476249	0	0.75
2.0827853703164503	1.0791812460476249	0	0.25
2.0827853703164503	1.0791812460476249	0	0.5
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.0
1.0791812460476249	0.7781512503836436	0	0.25
1.0413926851582251	0.4771212547196624	0	0.0
1.0413926851582251	0.4771212547196624	0	0.0
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	0.5
1.0413926851582251	0.4771212547196624	0	0.25
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.5
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.0
0.3010299956639812	0.0	0	0.5
0.3010299956639812	0.0	0	0.5
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.0
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.0
0.6020599913279624	0.3010299956639812	0	0.0
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.25
1.146128035678238	1.0	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	1.0
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.0
1.380211241711606	0.0	0	0.5
1.380211241711606	0.0	0	0.25
1.380211241711606	0.0	0	0.25
1.380211241711606	0.0	0	0.5
1.380211241711606	0.0	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.8450980400142568	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	0.0
0.8450980400142568	0.4771212547196624	0	0.0
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.25
1.4771212547196624	0.9030899869919436	0	0.75
1.4771212547196624	0.9030899869919436	0	0.5
1.4771212547196624	0.9030899869919436	0	0.25
1.4771212547196624	0.9030899869919436	0	0.25
1.4771212547196624	0.9030899869919436	0	0.25
1.3617278360175928	0.6989700043360189	0	0.25
1.3617278360175928	0.6989700043360189	0	0.0
1.3617278360175928	0.6989700043360189	0	0.0
1.3617278360175928	0.6989700043360189	0	0.75
1.3617278360175928	0.6989700043360189	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	1.0
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.5
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.25
0.7781512503836436	0.0	0	0.0
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.25
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.75
1.1760912590556811	0.9542425094393248	0	0.0
1.1760912590556811	0.9542425094393248	0	0.25
1.1760912590556811	0.9542425094393248	0	0.0
1.1760912590556811	0.9542425094393248	0	0.25
1.1760912590556811	0.9542425094393248	0	0.25
1.3222192947339193	1.2787536009528289	0	0.25
1.3222192947339193	1.2787536009528289	0	0.5
1.3222192947339193	1.2787536009528289	0	0.75
1.3222192947339193	1.2787536009528289	0	0.75
1.3222192947339193	1.2787536009528289	0	0.75
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
1.740362689494244	0.4771212547196624	0	0.25
1.740362689494244	0.4771212547196624	0	1.0
1.740362689494244	0.4771212547196624	0	0.25
1.740362689494244	0.4771212547196624	0	0.5
1.740362689494244	0.4771212547196624	0	0.25
1.6532125137753435	0.7781512503836436	0	0.5
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.4913616938342726	0.0	0	1.0
1.4913616938342726	0.0	0	0.75
1.4913616938342726	0.0	0	1.0
1.4913616938342726	0.0	0	1.0
1.4913616938342726	0.0	0	1.0
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.25
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.25
0.6020599913279624	0.0	0	0.0
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.0
1.4313637641589874	0.6989700043360189	0	0.75
1.4313637641589874	0.6989700043360189	0	0.25
1.4313637641589874	0.6989700043360189	0	0.5
1.4313637641589874	0.6989700043360189	0	0.25
1.4313637641589874	0.6989700043360189	0	0.25
1.3424226808222062	0.0	0	0.75
1.3424226808222062	0.0	0	1.0
1.3424226808222062	0.0	0	0.25
1.3424226808222062	0.0	0	0.75
1.3424226808222062	0.0	0	0.25
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	0.75
2.453318340047037	1.0413926851582251	0	1.0
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.75
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.0
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	0.75
1.146128035678238	0.3010299956639812	0	1.0
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.5
2.428134794028789	2.330413773349191	0	0.25
2.428134794028789	2.330413773349191	0	0.75
2.428134794028789	2.330413773349191	0	0.0
2.428134794028789	2.330413773349191	0	0.25
2.428134794028789	2.330413773349191	0	0.25
1.6127838567197357	1.414973347970818	0	0.0
1.6127838567197357	1.414973347970818	0	0.5
1.6127838567197357	1.414973347970818	0	0.25
1.6127838567197357	1.414973347970818	0	0.25
1.6127838567197357	1.414973347970818	0	0.5
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.0
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.25
1.1139433523068367	0.3010299956639812	0	0.75
1.1139433523068367	0.3010299956639812	0	0.0
1.1139433523068367	0.3010299956639812	0	0.5
1.1139433523068367	0.3010299956639812	0	0.75
1.1139433523068367	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.0
0.7781512503836436	0.3010299956639812	0	1.0
0.7781512503836436	0.3010299956639812	0	0.5
1.230448921378274	0.0	0	0.0
1.230448921378274	0.0	0	0.25
1.230448921378274	0.0	0	0.25
1.230448921378274	0.0	0	0.25
1.230448921378274	0.0	0	0.25
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.0
0.6020599913279624	0.0	0	0.25
0.3010299956639812	0.0	0	0.5
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.75
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.75
0.9030899869919436	0.0	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.5
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.0
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	0.75
2.008600171761917	0.3010299956639812	0	0.75
2.008600171761917	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	0.75
1.7634279935629371	1.230448921378274	0	0.0
1.7634279935629371	1.230448921378274	0	0.25
1.7634279935629371	1.230448921378274	0	0.0
1.7634279935629371	1.230448921378274	0	0.25
1.7634279935629371	1.230448921378274	0	0.5
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.0
1.8260748027008264	1.57978359661681	0	0.25
2.439332693830263	1.230448921378274	0	1.0
2.439332693830263	1.230448921378274	0	0.75
2.439332693830263	1.230448921378274	0	1.0
2.439332693830263	1.230448921378274	0	0.75
2.439332693830263	1.230448921378274	0	1.0
2.3138672203691533	1.9912260756924949	0	1.0
2.3138672203691533	1.9912260756924949	0	1.0
2.3138672203691533	1.9912260756924949	0	0.75
2.3138672203691533	1.9912260756924949	0	0.75
2.3138672203691533	1.9912260756924949	0	0.75
1.869231719730976	1.6901960800285136	0	0.0
1.869231719730976	1.6901960800285136	0	0.25
1.869231719730976	1.6901960800285136	0	0.25
1.869231719730976	1.6901960800285136	0	0.0
1.869231719730976	1.6901960800285136	0	0.0
2.012837224705172	0.3010299956639812	0	0.0
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
1.5563025007672873	1.0791812460476249	0	0.25
1.5563025007672873	1.0791812460476249	0	0.5
1.5563025007672873	1.0791812460476249	0	0.0
1.5563025007672873	1.0791812460476249	0	0.5
1.5563025007672873	1.0791812460476249	0	0.5
0.6020599913279624	0.4771212547196624	0	0.5
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.25
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.25
0.7781512503836436	0.6989700043360189	0	0.25
0.7781512503836436	0.6989700043360189	0	0.0
0.7781512503836436	0.6989700043360189	0	0.0
0.7781512503836436	0.6989700043360189	0	0.25
0.7781512503836436	0.6989700043360189	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.8450980400142568	0.6020599913279624	0	0.75
0.8450980400142568	0.6020599913279624	0	1.0
0.8450980400142568	0.6020599913279624	0	1.0
0.8450980400142568	0.6020599913279624	0	0.75
0.8450980400142568	0.6020599913279624	0	0.5
1.6020599913279625	0.9030899869919436	0	0.75
1.6020599913279625	0.9030899869919436	0	0.0
1.6020599913279625	0.9030899869919436	0	0.25
1.6020599913279625	0.9030899869919436	0	1.0
1.6020599913279625	0.9030899869919436	0	0.75
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.25
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.25
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	0.75
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	0.7781512503836436	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	0.7781512503836436	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	1.255272505103306	0	0.0
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.0
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	0.75
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.0
1.1760912590556811	0.4771212547196624	0	0.25
1.1760912590556811	0.4771212547196624	0	0.25
1.1760912590556811	0.4771212547196624	0	0.0
1.1760912590556811	0.4771212547196624	0	0.5
1.0413926851582251	0.0	0	0.75
1.0413926851582251	0.0	0	0.0
1.0413926851582251	0.0	0	0.25
1.0413926851582251	0.0	0	0.75
1.0413926851582251	0.0	0	0.5
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	1.0
1.1760912590556811	1.0413926851582251	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	1.0
1.662757831681574	0.7781512503836436	0	1.0
1.662757831681574	0.7781512503836436	0	0.75
1.662757831681574	0.7781512503836436	0	0.25
1.662757831681574	0.7781512503836436	0	1.0
1.662757831681574	0.7781512503836436	0	1.0
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.5
1.414973347970818	1.0791812460476249	0	0.25
1.414973347970818	1.0791812460476249	0	0.25
1.414973347970818	1.0791812460476249	0	0.0
1.414973347970818	1.0791812460476249	0	0.0
1.414973347970818	1.0791812460476249	0	0.0
2.1398790864012365	0.0	0	0.75
2.1398790864012365	0.0	0	0.5
2.1398790864012365	0.0	0	1.0
2.1398790864012365	0.0	0	0.75
2.1398790864012365	0.0	0	0.25
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	1.0
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	0.75
1.4771212547196624	1.3617278360175928	0	1.0
1.4771212547196624	1.3617278360175928	0	0.5
1.4771212547196624	1.3617278360175928	0	0.25
1.4771212547196624	1.3617278360175928	0	0.25
1.4771212547196624	1.3617278360175928	0	0.75
1.8195439355418688	0.0	0	1.0
1.8195439355418688	0.0	0	0.75
1.8195439355418688	0.0	0	0.75
1.8195439355418688	0.0	0	0.75
1.8195439355418688	0.0	0	1.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.75
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.5
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.5
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.25
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.6020599913279624	0.4771212547196624	0	1.0
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.5
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.75
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.5
3.506234359612126	1.0413926851582251	0	0.75
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.0
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.25
3.0017337128090005	0.6020599913279624	0	0.25
3.0017337128090005	0.6020599913279624	0	1.0
3.0017337128090005	0.6020599913279624	0	0.75
3.0017337128090005	0.6020599913279624	0	1.0
3.0017337128090005	0.6020599913279624	0	0.75
2.12057393120585	1.0	0	0.5
2.12057393120585	1.0	0	0.0
2.12057393120585	1.0	0	0.25
2.12057393120585	1.0	0	0.0
2.12057393120585	1.0	0	0.5
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	0.75
2.660865478003869	1.0	0	1.0
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.5
1.1139433523068367	0.7781512503836436	0	0.0
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.75
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.5
1.146128035678238	0.0	0	0.25
1.146128035678238	0.0	0	0.25
1.146128035678238	0.0	0	0.25
1.146128035678238	0.0	0	0.5
1.146128035678238	0.0	0	0.0
3.186673867499745	0.4771212547196624	0	0.75
3.186673867499745	0.4771212547196624	0	1.0
3.186673867499745	0.4771212547196624	0	0.75
3.186673867499745	0.4771212547196624	0	0.25
3.186673867499745	0.4771212547196624	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
1.1760912590556811	0.4771212547196624	0	1.0
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1139433523068367	0.0	0	1.0
1.1139433523068367	0.0	0	1.0
1.1139433523068367	0.0	0	0.75
1.1139433523068367	0.0	0	0.75
1.1139433523068367	0.0	0	1.0
1.1760912590556811	0.0	0	1.0
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	1.0
1.1760912590556811	0.0	0	0.5
1.0	0.6020599913279624	0	1.0
1.0	0.6020599913279624	0	0.0
1.0	0.6020599913279624	0	0.0
1.0	0.6020599913279624	0	0.75
1.0	0.6020599913279624	0	0.25
1.9084850188786493	0.0	0	1.0
1.9084850188786493	0.0	0	1.0
1.9084850188786493	0.0	0	1.0
1.9084850188786493	0.0	0	1.0
1.9084850188786493	0.0	0	1.0
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.5
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.5
1.1760912590556811	0.0	0	1.0
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.25
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	0.75
0.0	0.0	0	0.25
0.0	0.0	0	0.5
0.0	0.0	0	0.75
0.0	0.0	0	0.25
0.0	0.0	0	0.5
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	0.75
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	0.75
1.919078092376074	0.3010299956639812	0	1.0
1.919078092376074	0.3010299956639812	0	1.0
1.919078092376074	0.3010299956639812	0	0.75
1.919078092376074	0.3010299956639812	0	0.75
1.919078092376074	0.3010299956639812	0	0.75
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.0
1.0791812460476249	0.9542425094393248	0	0.0
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.230448921378274	0.6020599913279624	0	0.75
1.230448921378274	0.6020599913279624	0	0.5
1.230448921378274	0.6020599913279624	0	0.5
1.230448921378274	0.6020599913279624	0	0.75
1.230448921378274	0.6020599913279624	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	1.0
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
1.863322860120456	1.0	0	0.25
1.863322860120456	1.0	0	0.25
1.863322860120456	1.0	0	0.5
1.863322860120456	1.0	0	0.5
1.863322860120456	1.0	0	0.25
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	0.75
0.7781512503836436	0.0	0	0.0
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.75
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.75
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.75
0.6989700043360189	0.3010299956639812	0	0.5
0.9542425094393248	0.0	0	1.0
0.9542425094393248	0.0	0	0.0
0.9542425094393248	0.0	0	1.0
0.9542425094393248	0.0	0	0.5
0.9542425094393248	0.0	0	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.0
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.5
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.75
1.0791812460476249	0.0	0	0.75
1.0791812460476249	0.0	0	0.75
1.0791812460476249	0.0	0	1.0
1.0791812460476249	0.0	0	0.75
1.0791812460476249	0.0	0	0.5
1.2787536009528289	0.0	0	0.25
1.2787536009528289	0.0	0	0.25
1.2787536009528289	0.0	0	0.25
1.2787536009528289	0.0	0	0.25
1.2787536009528289	0.0	0	0.25
1.6532125137753435	0.7781512503836436	0	0.25
1.6532125137753435	0.7781512503836436	0	0.5
1.6532125137753435	0.7781512503836436	0	0.0
1.6532125137753435	0.7781512503836436	0	0.75
1.6532125137753435	0.7781512503836436	0	1.0
2.4712917110589387	0.4771212547196624	0	0.75
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.0
1.1760912590556811	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.25
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.75
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.25
0.0	0.0	0	1.0
0.0	0.0	0	1.0
0.0	0.0	0	0.25
0.0	0.0	0	0.75
0.0	0.0	0	0.75
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.0
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.0
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.25
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.75
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.0
0.9030899869919436	0.6020599913279624	0	0.5
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.0
0.9542425094393248	0.4771212547196624	0	0.25
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	0.5
0.9542425094393248	0.4771212547196624	0	0.0
0.9542425094393248	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.5
1.0	0.4771212547196624	0	0.0
1.0	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.25
0.9542425094393248	0.0	0	1.0
0.9542425094393248	0.0	0	0.25
0.9542425094393248	0.0	0	0.5
0.9542425094393248	0.0	0	0.5
0.9542425094393248	0.0	0	0.75
0.0	0.0	0	0.5
0.0	0.0	0	0.75
0.0	0.0	0	0.5
0.0	0.0	0	0.5
0.0	0.0	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.75
1.414973347970818	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.75
1.414973347970818	0.4771212547196624	0	1.0
0.7781512503836436	0.6020599913279624	0	0.0
0.7781512503836436	0.6020599913279624	0	0.5
0.7781512503836436	0.6020599913279624	0	0.0
0.7781512503836436	0.6020599913279624	0	0.25
0.7781512503836436	0.6020599913279624	0	0.0
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.5
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.25
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.25
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.25
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.5
1.146128035678238	0.4771212547196624	0	0.0
1.146128035678238	0.4771212547196624	0	0.5
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	1.0
0.0	0.0	0	0.75
0.0	0.0	0	0.25
0.0	0.0	0	0.75
0.0	0.0	0	0.25
0.0	0.0	0	0.25
1.4771212547196624	1.2041199826559248	0	0.5
1.4771212547196624	1.2041199826559248	0	0.25
1.4771212547196624	1.2041199826559248	0	0.25
1.4771212547196624	1.2041199826559248	0	0.75
1.4771212547196624	1.2041199826559248	0	0.75
0.3010299956639812	0.0	0	0.5
0.3010299956639812	0.0	0	1.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	1.0
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.0
2.3443922736851106	1.1760912590556811	0	0.25
2.3443922736851106	1.1760912590556811	0	0.25
2.3443922736851106	1.1760912590556811	0	0.75
2.3443922736851106	1.1760912590556811	0	0.75
2.3443922736851106	1.1760912590556811	0	0.0
2.5599066250361124	0.3010299956639812	0	1.0
2.5599066250361124	0.3010299956639812	0	0.75
2.5599066250361124	0.3010299956639812	0	0.75
2.5599066250361124	0.3010299956639812	0	1.0
2.5599066250361124	0.3010299956639812	0	1.0
1.724275869600789	0.0	0	0.25
1.724275869600789	0.0	0	0.25
1.724275869600789	0.0	0	0.25
1.724275869600789	0.0	0	0.0
1.724275869600789	0.0	0	0.25
1.5563025007672873	0.4771212547196624	0	1.0
1.5563025007672873	0.4771212547196624	0	1.0
1.5563025007672873	0.4771212547196624	0	0.75
1.5563025007672873	0.4771212547196624	0	0.75
1.5563025007672873	0.4771212547196624	0	0.75
2.439332693830263	1.0	0	1.0
2.439332693830263	1.0	0	1.0
2.439332693830263	1.0	0	0.25
2.439332693830263	1.0	0	0.75
2.439332693830263	1.0	0	0.25
1.0	0.0	0	0.75
1.0	0.0	0	1.0
1.0	0.0	0	1.0
1.0	0.0	0	0.75
1.0	0.0	0	1.0
1.146128035678238	0.0	0	0.5
1.146128035678238	0.0	0	0.0
1.146128035678238	0.0	0	0.25
1.146128035678238	0.0	0	0.75
1.146128035678238	0.0	0	0.25
3.143014800254095	1.0791812460476249	0	0.0
3.143014800254095	1.0791812460476249	0	0.25
3.143014800254095	1.0791812460476249	0	0.0
3.143014800254095	1.0791812460476249	0	0.25
3.143014800254095	1.0791812460476249	0	0.0
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.5
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.0
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	1.0
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.5
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.0
1.2041199826559248	1.146128035678238	0	0.75
1.2041199826559248	1.146128035678238	0	1.0
1.2041199826559248	1.146128035678238	0	0.25
1.2041199826559248	1.146128035678238	0	0.5
1.2041199826559248	1.146128035678238	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
1.5185139398778875	1.230448921378274	0	0.0
1.5185139398778875	1.230448921378274	0	0.75
1.5185139398778875	1.230448921378274	0	0.25
1.5185139398778875	1.230448921378274	0	0.25
1.5185139398778875	1.230448921378274	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.5
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.75
1.146128035678238	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.25
0.9542425094393248	0.6020599913279624	0	0.5
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
1.255272505103306	0.4771212547196624	0	0.5
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.0
0.7781512503836436	0.6020599913279624	0	0.5
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
1.5563025007672873	1.230448921378274	0	1.0
1.5563025007672873	1.230448921378274	0	0.25
1.5563025007672873	1.230448921378274	0	0.75
1.5563025007672873	1.230448921378274	0	0.75
1.5563025007672873	1.230448921378274	0	0.25
1.7781512503836436	1.414973347970818	0	1.0
1.7781512503836436	1.414973347970818	0	0.25
1.7781512503836436	1.414973347970818	0	0.25
1.7781512503836436	1.414973347970818	0	0.75
1.7781512503836436	1.414973347970818	0	0.75
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.7781512503836436	0.4771212547196624	0	1.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.0
0.6989700043360189	0.4771212547196624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.0
0.6989700043360189	0.4771212547196624	0	0.0
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.25
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.25
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.25
1.8864907251724816	1.2041199826559248	0	0.25
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.0	0.9030899869919436	0	1.0
1.0	0.9030899869919436	0	0.75
1.0	0.9030899869919436	0	1.0
1.0	0.9030899869919436	0	0.5
1.0	0.9030899869919436	0	1.0
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.0
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.25
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	0.0
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	1.0
1.724275869600789	0.8450980400142568	0	1.0
0.8450980400142568	0.7781512503836436	0	0.75
0.8450980400142568	0.7781512503836436	0	0.5
0.8450980400142568	0.7781512503836436	0	1.0
0.8450980400142568	0.7781512503836436	0	1.0
0.8450980400142568	0.7781512503836436	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.0
1.6812412373755872	0.3010299956639812	0	1.0
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.5
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.0
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.75
1.1139433523068367	0.6020599913279624	0	0.0
1.1139433523068367	0.6020599913279624	0	0.0
1.1139433523068367	0.6020599913279624	0	0.75
1.1139433523068367	0.6020599913279624	0	0.75
1.1139433523068367	0.6020599913279624	0	0.25
0.6989700043360189	0.6020599913279624	0	0.0
0.6989700043360189	0.6020599913279624	0	0.0
0.6989700043360189	0.6020599913279624	0	1.0
0.6989700043360189	0.6020599913279624	0	0.5
0.6989700043360189	0.6020599913279624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	1.0
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.25
1.4913616938342726	0.0	0	0.25
1.4913616938342726	0.0	0	0.75
1.4913616938342726	0.0	0	0.25
1.4913616938342726	0.0	0	0.5
1.4913616938342726	0.0	0	0.25
1.3222192947339193	0.3010299956639812	0	0.25
1.3222192947339193	0.3010299956639812	0	0.0
1.3222192947339193	0.3010299956639812	0	0.0
1.3222192947339193	0.3010299956639812	0	0.25
1.3222192947339193	0.3010299956639812	0	0.0
1.146128035678238	0.0	0	1.0
1.146128035678238	0.0	0	0.75
1.146128035678238	0.0	0	0.75
1.146128035678238	0.0	0	0.75
1.146128035678238	0.0	0	0.75
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.5
0.8450980400142568	0.3010299956639812	0	0.5
0.8450980400142568	0.3010299956639812	0	1.0
0.8450980400142568	0.3010299956639812	0	0.25
2.0827853703164503	0.9030899869919436	0	1.0
2.0827853703164503	0.9030899869919436	0	1.0
2.0827853703164503	0.9030899869919436	0	0.75
2.0827853703164503	0.9030899869919436	0	0.75
2.0827853703164503	0.9030899869919436	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.25
1.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
1.462397997898956	1.230448921378274	0	0.75
1.462397997898956	1.230448921378274	0	0.25
1.462397997898956	1.230448921378274	0	0.0
1.462397997898956	1.230448921378274	0	0.75
1.462397997898956	1.230448921378274	0	0.75
0.7781512503836436	0.4771212547196624	0	1.0
0.7781512503836436	0.4771212547196624	0	0.5
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.75
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.0
0.7781512503836436	0.3010299956639812	0	0.5
0.7781512503836436	0.3010299956639812	0	0.5
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.25
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.25
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
1.2787536009528289	0.6020599913279624	0	0.25
1.2787536009528289	0.6020599913279624	0	0.25
1.2787536009528289	0.6020599913279624	0	0.0
1.2787536009528289	0.6020599913279624	0	0.75
1.2787536009528289	0.6020599913279624	0	0.25
1.0413926851582251	0.3010299956639812	0	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	0.5
0.9542425094393248	0.0	0	0.0
0.9542425094393248	0.0	0	0.75
0.9542425094393248	0.0	0	0.25
0.9542425094393248	0.0	0	0.0
0.9542425094393248	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	1.0
1.0413926851582251	0.3010299956639812	0	0.75
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.0
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.5
0.6989700043360189	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.0
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	1.0
1.0413926851582251	0.4771212547196624	0	1.0
1.0413926851582251	0.4771212547196624	0	1.0
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.5
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.5
1.1760912590556811	0.6020599913279624	0	0.75
1.4313637641589874	1.255272505103306	0	0.75
1.4313637641589874	1.255272505103306	0	0.0
1.4313637641589874	1.255272505103306	0	0.25
1.4313637641589874	1.255272505103306	0	0.25
1.4313637641589874	1.255272505103306	0	0.25
1.5185139398778875	1.4913616938342726	0	0.25
1.5185139398778875	1.4913616938342726	0	0.25
1.5185139398778875	1.4913616938342726	0	0.0
1.5185139398778875	1.4913616938342726	0	0.75
1.5185139398778875	1.4913616938342726	0	0.25
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	0.75
1.9030899869919435	1.505149978319906	0	0.25
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
2.835056101720116	0.6020599913279624	0	0.25
2.835056101720116	0.6020599913279624	0	1.0
2.835056101720116	0.6020599913279624	0	0.75
2.835056101720116	0.6020599913279624	0	1.0
2.835056101720116	0.6020599913279624	0	0.75
1.2041199826559248	1.0	0	0.0
1.2041199826559248	1.0	0	0.0
1.2041199826559248	1.0	0	0.25
1.2041199826559248	1.0	0	0.25
1.2041199826559248	1.0	0	0.25
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.5
0.9030899869919436	0.6020599913279624	0	1.0
1.0413926851582251	1.0	0	0.5
1.0413926851582251	1.0	0	0.75
1.0413926851582251	1.0	0	0.75
1.0413926851582251	1.0	0	1.0
1.0413926851582251	1.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	1.0
1.7708520116421442	1.2041199826559248	0	1.0
1.6334684555795864	1.3979400086720375	0	0.5
1.6334684555795864	1.3979400086720375	0	0.75
1.6334684555795864	1.3979400086720375	0	1.0
1.6334684555795864	1.3979400086720375	0	0.5
1.6334684555795864	1.3979400086720375	0	0.5
1.9395192526186185	1.792391689498254	0	1.0
1.9395192526186185	1.792391689498254	0	1.0
1.9395192526186185	1.792391689498254	0	0.75
1.9395192526186185	1.792391689498254	0	0.75
1.9395192526186185	1.792391689498254	0	0.75
2.1760912590556813	0.6989700043360189	0	0.25
2.1760912590556813	0.6989700043360189	0	0.75
2.1760912590556813	0.6989700043360189	0	0.25
2.1760912590556813	0.6989700043360189	0	0.5
2.1760912590556813	0.6989700043360189	0	1.0
1.977723605288848	1.0791812460476249	0	0.0
1.977723605288848	1.0791812460476249	0	0.0
1.977723605288848	1.0791812460476249	0	0.25
1.977723605288848	1.0791812460476249	0	0.25
1.977723605288848	1.0791812460476249	0	0.25
2.708420900134713	1.0791812460476249	0	0.75
2.708420900134713	1.0791812460476249	0	0.25
2.708420900134713	1.0791812460476249	0	0.75
2.708420900134713	1.0791812460476249	0	1.0
2.708420900134713	1.0791812460476249	0	0.75
1.963787827345556	0.7781512503836436	0	0.0
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.6532125137753435	1.4471580313422192	0	0.25
1.6532125137753435	1.4471580313422192	0	0.0
1.6532125137753435	1.4471580313422192	0	0.0
1.6532125137753435	1.4471580313422192	0	0.25
1.6532125137753435	1.4471580313422192	0	0.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
1.6127838567197357	0.7781512503836436	0	0.25
1.6127838567197357	0.7781512503836436	0	0.25
1.6127838567197357	0.7781512503836436	0	0.75
1.6127838567197357	0.7781512503836436	0	0.5
1.6127838567197357	0.7781512503836436	0	0.25
1.4471580313422192	0.0	0	0.5
1.4471580313422192	0.0	0	0.5
1.4471580313422192	0.0	0	1.0
1.4471580313422192	0.0	0	0.5
1.4471580313422192	0.0	0	0.25
0.6989700043360189	0.0	0	0.0
0.6989700043360189	0.0	0	0.25
0.6989700043360189	0.0	0	0.0
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.25
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.75
1.591064607026499	0.6989700043360189	0	0.75
1.591064607026499	0.6989700043360189	0	1.0
1.591064607026499	0.6989700043360189	0	1.0
1.591064607026499	0.6989700043360189	0	0.75
1.591064607026499	0.6989700043360189	0	0.75
1.5314789170422551	1.3424226808222062	0	0.75
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5185139398778875	1.146128035678238	0	0.0
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.184691430817599	1.3222192947339193	0	1.0
2.184691430817599	1.3222192947339193	0	0.75
2.184691430817599	1.3222192947339193	0	0.75
2.184691430817599	1.3222192947339193	0	0.5
2.184691430817599	1.3222192947339193	0	0.75
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.25
2.526339277389844	0.4771212547196624	0	0.75
2.526339277389844	0.4771212547196624	0	0.25
2.526339277389844	0.4771212547196624	0	0.25
2.526339277389844	0.4771212547196624	0	0.0
2.526339277389844	0.4771212547196624	0	0.0
0.9030899869919436	0.4771212547196624	0	0.5
0.9030899869919436	0.4771212547196624	0	1.0
0.9030899869919436	0.4771212547196624	0	0.75
0.9030899869919436	0.4771212547196624	0	0.75
0.9030899869919436	0.4771212547196624	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.5
1.0791812460476249	0.8450980400142568	0	1.0
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	1.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.5
1.57978359661681	0.6020599913279624	0	0.0
1.57978359661681	0.6020599913279624	0	0.0
1.57978359661681	0.6020599913279624	0	0.25
1.57978359661681	0.6020599913279624	0	0.25
1.57978359661681	0.6020599913279624	0	0.25
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	0.75
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	1.0
2.798650645445269	2.622214022966295	0	1.0
2.798650645445269	2.622214022966295	0	0.75
2.798650645445269	2.622214022966295	0	0.75
2.798650645445269	2.622214022966295	0	1.0
2.798650645445269	2.622214022966295	0	0.75
2.7558748556724915	2.576341350205793	0	0.25
2.7558748556724915	2.576341350205793	0	0.0
2.7558748556724915	2.576341350205793	0	0.0
2.7558748556724915	2.576341350205793	0	0.25
2.7558748556724915	2.576341350205793	0	0.0
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.0
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.0
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.75
1.2787536009528289	1.146128035678238	0	0.0
0.8450980400142568	0.6020599913279624	0	0.25
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.75
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.5
2.593286067020457	1.5563025007672873	0	0.5
2.593286067020457	1.5563025007672873	0	0.5
2.593286067020457	1.5563025007672873	0	0.75
2.593286067020457	1.5563025007672873	0	0.25
2.593286067020457	1.5563025007672873	0	0.75
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	0.75
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.75
2.049218022670181	1.0413926851582251	0	0.25
2.3521825181113627	0.0	0	0.0
2.3521825181113627	0.0	0	0.25
2.3521825181113627	0.0	0	0.0
2.3521825181113627	0.0	0	0.25
2.3521825181113627	0.0	0	0.25
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.0
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.25
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.25
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.5
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.25
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	0.75
2.762678563727436	0.4771212547196624	0	1.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
1.1760912590556811	0.3010299956639812	0	0.75
1.1760912590556811	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.75
1.1760912590556811	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.75
1.462397997898956	0.0	0	0.75
1.462397997898956	0.0	0	0.75
1.462397997898956	0.0	0	0.5
1.462397997898956	0.0	0	0.75
1.462397997898956	0.0	0	0.5
1.7323937598229686	1.5314789170422551	0	0.75
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	0.75
0.6020599913279624	0.4771212547196624	0	0.25
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.0
1.255272505103306	0.0	0	0.25
1.255272505103306	0.0	0	0.75
1.255272505103306	0.0	0	1.0
1.255272505103306	0.0	0	0.75
1.255272505103306	0.0	0	1.0
1.5314789170422551	0.6020599913279624	0	0.75
1.5314789170422551	0.6020599913279624	0	0.5
1.5314789170422551	0.6020599913279624	0	0.25
1.5314789170422551	0.6020599913279624	0	1.0
1.5314789170422551	0.6020599913279624	0	0.75
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.568201724066995	0.0	0	0.75
1.568201724066995	0.0	0	1.0
1.568201724066995	0.0	0	0.75
1.568201724066995	0.0	0	1.0
1.568201724066995	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.0
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.0
0.6020599913279624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.0
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.9030899869919436	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.5
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.5
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.5
2.315970345456918	0.4771212547196624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
1.255272505103306	1.0	0	0.0
1.255272505103306	1.0	0	0.25
1.255272505103306	1.0	0	1.0
1.255272505103306	1.0	0	0.0
1.255272505103306	1.0	0	0.0
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.0
1.8195439355418688	1.0	0	0.5
1.7853298350107671	1.0	0	0.75
1.7853298350107671	1.0	0	0.25
1.7853298350107671	1.0	0	0.0
1.7853298350107671	1.0	0	0.0
1.7853298350107671	1.0	0	0.0
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	1.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.4771212547196624	1.3010299956639813	1	1.0
0.4771212547196624	1.3010299956639813	1	0.75
0.4771212547196624	1.3010299956639813	1	0.75
0.4771212547196624	1.3010299956639813	1	0.75
0.4771212547196624	1.3010299956639813	1	0.25
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.5
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.75
0.0	0.7781512503836436	1	0.0
1.0	1.7853298350107671	1	1.0
1.0	1.7853298350107671	1	1.0
1.0	1.7853298350107671	1	1.0
1.0	1.7853298350107671	1	1.0
1.0	1.7853298350107671	1	1.0
1.0	1.255272505103306	1	1.0
1.0	1.255272505103306	1	1.0
1.0	1.255272505103306	1	1.0
1.0	1.255272505103306	1	1.0
1.0	1.255272505103306	1	1.0
1.0	1.8195439355418688	1	0.75
1.0	1.8195439355418688	1	0.75
1.0	1.8195439355418688	1	1.0
1.0	1.8195439355418688	1	1.0
1.0	1.8195439355418688	1	1.0
1.0413926851582251	3.4101020766428607	1	0.25
1.0413926851582251	3.4101020766428607	1	0.75
1.0413926851582251	3.4101020766428607	1	0.25
1.0413926851582251	3.4101020766428607	1	0.5
1.0413926851582251	3.4101020766428607	1	0.5
1.5563025007672873	2.593286067020457	1	0.0
1.5563025007672873	2.593286067020457	1	0.0
1.5563025007672873	2.593286067020457	1	0.0
1.5563025007672873	2.593286067020457	1	0.25
1.5563025007672873	2.593286067020457	1	0.25
0.6989700043360189	2.631443769013172	1	0.25
0.6989700043360189	2.631443769013172	1	0.0
0.6989700043360189	2.631443769013172	1	0.0
0.6989700043360189	2.631443769013172	1	0.75
0.6989700043360189	2.631443769013172	1	0.25
1.0413926851582251	2.049218022670181	1	0.25
1.0413926851582251	2.049218022670181	1	0.25
1.0413926851582251	2.049218022670181	1	0.0
1.0413926851582251	2.049218022670181	1	0.0
1.0413926851582251	2.049218022670181	1	0.0
0.0	2.3521825181113627	1	0.0
0.0	2.3521825181113627	1	0.0
0.0	2.3521825181113627	1	0.25
0.0	2.3521825181113627	1	0.0
0.0	2.3521825181113627	1	0.0
1.0	2.578639209968072	1	0.0
1.0	2.578639209968072	1	0.25
1.0	2.578639209968072	1	0.25
1.0	2.578639209968072	1	0.75
1.0	2.578639209968072	1	0.25
1.0413926851582251	1.4771212547196624	1	0.25
1.0413926851582251	1.4771212547196624	1	0.5
1.0413926851582251	1.4771212547196624	1	0.25
1.0413926851582251	1.4771212547196624	1	0.75
1.0413926851582251	1.4771212547196624	1	0.25
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	2.762678563727436	1	1.0
0.4771212547196624	2.762678563727436	1	0.5
0.4771212547196624	2.762678563727436	1	1.0
0.4771212547196624	2.762678563727436	1	0.25
0.4771212547196624	2.762678563727436	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.0
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.0
0.0	0.3010299956639812	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.5
0.3010299956639812	1.1760912590556811	1	1.0
0.3010299956639812	1.1760912590556811	1	0.75
0.3010299956639812	1.1760912590556811	1	0.75
0.3010299956639812	1.1760912590556811	1	0.75
0.3010299956639812	1.1760912590556811	1	1.0
0.0	1.462397997898956	1	0.5
0.0	1.462397997898956	1	1.0
0.0	1.462397997898956	1	0.5
0.0	1.462397997898956	1	0.5
0.0	1.462397997898956	1	0.75
1.5314789170422551	1.7323937598229686	1	0.75
1.5314789170422551	1.7323937598229686	1	0.75
1.5314789170422551	1.7323937598229686	1	0.25
1.5314789170422551	1.7323937598229686	1	1.0
1.5314789170422551	1.7323937598229686	1	0.5
0.6020599913279624	2.53655844257153	1	0.0
0.6020599913279624	2.53655844257153	1	0.25
0.6020599913279624	2.53655844257153	1	0.25
0.6020599913279624	2.53655844257153	1	0.0
0.6020599913279624	2.53655844257153	1	0.25
0.6989700043360189	1.8512583487190752	1	0.25
0.6989700043360189	1.8512583487190752	1	0.0
0.6989700043360189	1.8512583487190752	1	0.0
0.6989700043360189	1.8512583487190752	1	0.0
0.6989700043360189	1.8512583487190752	1	0.25
0.0	1.0791812460476249	1	0.0
0.0	1.0791812460476249	1	0.5
0.0	1.0791812460476249	1	0.25
0.0	1.0791812460476249	1	0.25
0.0	1.0791812460476249	1	0.25
0.0	1.2787536009528289	1	0.0
0.0	1.2787536009528289	1	0.0
0.0	1.2787536009528289	1	0.25
0.0	1.2787536009528289	1	0.25
0.0	1.2787536009528289	1	0.25
0.7781512503836436	1.6532125137753435	1	0.5
0.7781512503836436	1.6532125137753435	1	0.0
0.7781512503836436	1.6532125137753435	1	0.25
0.7781512503836436	1.6532125137753435	1	0.25
0.7781512503836436	1.6532125137753435	1	0.0
0.4771212547196624	2.4712917110589387	1	1.0
0.4771212547196624	2.4712917110589387	1	0.25
0.4771212547196624	2.4712917110589387	1	1.0
0.4771212547196624	2.4712917110589387	1	0.75
0.4771212547196624	2.4712917110589387	1	0.75
0.3010299956639812	0.7781512503836436	1	0.0
0.3010299956639812	0.7781512503836436	1	0.75
0.3010299956639812	0.7781512503836436	1	0.25
0.3010299956639812	0.7781512503836436	1	0.25
0.3010299956639812	0.7781512503836436	1	0.5
0.4771212547196624	2.915927211697116	1	0.25
0.4771212547196624	2.915927211697116	1	0.25
0.4771212547196624	2.915927211697116	1	0.25
0.4771212547196624	2.915927211697116	1	0.25
0.4771212547196624	2.915927211697116	1	0.25
1.1760912590556811	2.3443922736851106	1	0.0
1.1760912590556811	2.3443922736851106	1	0.0
1.1760912590556811	2.3443922736851106	1	0.25
1.1760912590556811	2.3443922736851106	1	0.25
1.1760912590556811	2.3443922736851106	1	0.0
0.3010299956639812	2.5599066250361124	1	0.0
0.3010299956639812	2.5599066250361124	1	0.25
0.3010299956639812	2.5599066250361124	1	0.25
0.3010299956639812	2.5599066250361124	1	0.75
0.3010299956639812	2.5599066250361124	1	0.75
0.0	1.724275869600789	1	0.0
0.0	1.724275869600789	1	0.5
0.0	1.724275869600789	1	0.25
0.0	1.724275869600789	1	0.25
0.0	1.724275869600789	1	0.25
0.4771212547196624	1.5563025007672873	1	0.0
0.4771212547196624	1.5563025007672873	1	0.5
0.4771212547196624	1.5563025007672873	1	0.0
0.4771212547196624	1.5563025007672873	1	0.0
0.4771212547196624	1.5563025007672873	1	0.25
1.0	2.439332693830263	1	0.25
1.0	2.439332693830263	1	1.0
1.0	2.439332693830263	1	0.75
1.0	2.439332693830263	1	0.75
1.0	2.439332693830263	1	0.75
0.0	1.0	1	0.75
0.0	1.0	1	0.5
0.0	1.0	1	0.75
0.0	1.0	1	0.25
0.0	1.0	1	0.0
0.0	1.146128035678238	1	1.0
0.0	1.146128035678238	1	1.0
0.0	1.146128035678238	1	1.0
0.0	1.146128035678238	1	1.0
0.0	1.146128035678238	1	0.75
1.0791812460476249	3.143014800254095	1	1.0
1.0791812460476249	3.143014800254095	1	1.0
1.0791812460476249	3.143014800254095	1	0.75
1.0791812460476249	3.143014800254095	1	1.0
1.0791812460476249	3.143014800254095	1	0.75
0.0	0.0	0	0.25
0.0	0.0	0	0.0
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.4771212547196624	1.740362689494244	1	0.75
0.4771212547196624	1.740362689494244	1	0.75
0.4771212547196624	1.740362689494244	1	0.75
0.4771212547196624	1.740362689494244	1	0.75
0.4771212547196624	1.740362689494244	1	0.5
0.7781512503836436	1.6532125137753435	1	0.25
0.7781512503836436	1.6532125137753435	1	0.75
0.7781512503836436	1.6532125137753435	1	0.75
0.7781512503836436	1.6532125137753435	1	1.0
0.7781512503836436	1.6532125137753435	1	0.75
0.0	1.4913616938342726	1	0.25
0.0	1.4913616938342726	1	0.75
0.0	1.4913616938342726	1	0.25
0.0	1.4913616938342726	1	0.75
0.0	1.4913616938342726	1	0.25
0.7781512503836436	0.8450980400142568	1	0.25
0.7781512503836436	0.8450980400142568	1	0.25
0.7781512503836436	0.8450980400142568	1	0.25
0.7781512503836436	0.8450980400142568	1	0.25
0.7781512503836436	0.8450980400142568	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.6989700043360189	1.4313637641589874	1	0.25
0.6989700043360189	1.4313637641589874	1	0.5
0.6989700043360189	1.4313637641589874	1	0.25
0.6989700043360189	1.4313637641589874	1	0.5
0.6989700043360189	1.4313637641589874	1	0.25
0.0	1.3424226808222062	1	0.0
0.0	1.3424226808222062	1	0.0
0.0	1.3424226808222062	1	0.25
0.0	1.3424226808222062	1	0.0
0.0	1.3424226808222062	1	0.25
1.0413926851582251	2.453318340047037	1	0.75
1.0413926851582251	2.453318340047037	1	0.25
1.0413926851582251	2.453318340047037	1	0.75
1.0413926851582251	2.453318340047037	1	0.75
1.0413926851582251	2.453318340047037	1	0.5
0.3010299956639812	2.285557309007774	1	0.25
0.3010299956639812	2.285557309007774	1	0.25
0.3010299956639812	2.285557309007774	1	0.75
0.3010299956639812	2.285557309007774	1	0.75
0.3010299956639812	2.285557309007774	1	0.25
1.2041199826559248	1.8864907251724816	1	0.75
1.2041199826559248	1.8864907251724816	1	1.0
1.2041199826559248	1.8864907251724816	1	0.75
1.2041199826559248	1.8864907251724816	1	1.0
1.2041199826559248	1.8864907251724816	1	1.0
1.1139433523068367	1.845098040014257	1	0.0
1.1139433523068367	1.845098040014257	1	0.0
1.1139433523068367	1.845098040014257	1	0.5
1.1139433523068367	1.845098040014257	1	0.25
1.1139433523068367	1.845098040014257	1	0.5
0.9030899869919436	1.0	1	0.75
0.9030899869919436	1.0	1	0.25
0.9030899869919436	1.0	1	0.5
0.9030899869919436	1.0	1	0.0
0.9030899869919436	1.0	1	0.25
0.6020599913279624	1.5440680443502757	1	0.25
0.6020599913279624	1.5440680443502757	1	0.0
0.6020599913279624	1.5440680443502757	1	0.0
0.6020599913279624	1.5440680443502757	1	0.25
0.6020599913279624	1.5440680443502757	1	0.0
0.4771212547196624	1.57978359661681	1	0.0
0.4771212547196624	1.57978359661681	1	0.5
0.4771212547196624	1.57978359661681	1	0.25
0.4771212547196624	1.57978359661681	1	0.0
0.4771212547196624	1.57978359661681	1	0.25
0.8450980400142568	1.724275869600789	1	0.75
0.8450980400142568	1.724275869600789	1	0.5
0.8450980400142568	1.724275869600789	1	0.75
0.8450980400142568	1.724275869600789	1	0.75
0.8450980400142568	1.724275869600789	1	0.75
0.7781512503836436	0.8450980400142568	1	0.75
0.7781512503836436	0.8450980400142568	1	0.75
0.7781512503836436	0.8450980400142568	1	1.0
0.7781512503836436	0.8450980400142568	1	1.0
0.7781512503836436	0.8450980400142568	1	0.75
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
1.0413926851582251	3.506234359612126	1	0.25
1.0413926851582251	3.506234359612126	1	0.75
1.0413926851582251	3.506234359612126	1	0.75
1.0413926851582251	3.506234359612126	1	0.75
1.0413926851582251	3.506234359612126	1	1.0
1.57978359661681	2.7589118923979736	1	0.25
1.57978359661681	2.7589118923979736	1	0.5
1.57978359661681	2.7589118923979736	1	0.25
1.57978359661681	2.7589118923979736	1	0.0
1.57978359661681	2.7589118923979736	1	0.0
0.6020599913279624	3.0017337128090005	1	0.25
0.6020599913279624	3.0017337128090005	1	0.0
0.6020599913279624	3.0017337128090005	1	0.0
0.6020599913279624	3.0017337128090005	1	0.0
0.6020599913279624	3.0017337128090005	1	1.0
1.0	2.12057393120585	1	0.0
1.0	2.12057393120585	1	0.0
1.0	2.12057393120585	1	0.25
1.0	2.12057393120585	1	0.25
1.0	2.12057393120585	1	0.5
0.3010299956639812	2.290034611362518	1	0.25
0.3010299956639812	2.290034611362518	1	0.0
0.3010299956639812	2.290034611362518	1	0.25
0.3010299956639812	2.290034611362518	1	0.25
0.3010299956639812	2.290034611362518	1	0.0
1.0	2.660865478003869	1	0.75
1.0	2.660865478003869	1	0.75
1.0	2.660865478003869	1	0.75
1.0	2.660865478003869	1	0.75
1.0	2.660865478003869	1	0.75
0.7781512503836436	1.1139433523068367	1	0.0
0.7781512503836436	1.1139433523068367	1	1.0
0.7781512503836436	1.1139433523068367	1	0.75
0.7781512503836436	1.1139433523068367	1	0.5
0.7781512503836436	1.1139433523068367	1	0.5
0.0	1.146128035678238	1	0.5
0.0	1.146128035678238	1	0.25
0.0	1.146128035678238	1	0.75
0.0	1.146128035678238	1	0.75
0.0	1.146128035678238	1	1.0
0.4771212547196624	3.186673867499745	1	1.0
0.4771212547196624	3.186673867499745	1	0.5
0.4771212547196624	3.186673867499745	1	0.75
0.4771212547196624	3.186673867499745	1	0.5
0.4771212547196624	3.186673867499745	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.4771212547196624	1.1760912590556811	1	0.0
0.4771212547196624	1.1760912590556811	1	0.25
0.4771212547196624	1.1760912590556811	1	1.0
0.4771212547196624	1.1760912590556811	1	1.0
0.4771212547196624	1.1760912590556811	1	0.5
0.0	1.1139433523068367	1	0.0
0.0	1.1139433523068367	1	0.75
0.0	1.1139433523068367	1	0.0
0.0	1.1139433523068367	1	0.25
0.0	1.1139433523068367	1	0.25
0.0	1.4913616938342726	1	1.0
0.0	1.4913616938342726	1	0.25
0.0	1.4913616938342726	1	0.5
0.0	1.4913616938342726	1	0.5
0.0	1.4913616938342726	1	0.75
0.3010299956639812	1.3222192947339193	1	0.25
0.3010299956639812	1.3222192947339193	1	0.0
0.3010299956639812	1.3222192947339193	1	0.0
0.3010299956639812	1.3222192947339193	1	0.0
0.3010299956639812	1.3222192947339193	1	0.25
0.0	1.146128035678238	1	0.25
0.0	1.146128035678238	1	0.0
0.0	1.146128035678238	1	0.25
0.0	1.146128035678238	1	0.75
0.0	1.146128035678238	1	0.25
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.0
0.3010299956639812	0.8450980400142568	1	0.75
0.3010299956639812	0.8450980400142568	1	0.25
0.3010299956639812	0.8450980400142568	1	0.25
0.3010299956639812	0.8450980400142568	1	0.75
0.3010299956639812	0.8450980400142568	1	0.75
0.9030899869919436	2.0827853703164503	1	1.0
0.9030899869919436	2.0827853703164503	1	0.25
0.9030899869919436	2.0827853703164503	1	0.5
0.9030899869919436	2.0827853703164503	1	0.5
0.9030899869919436	2.0827853703164503	1	0.5
0.4771212547196624	2.227886704613673	1	0.25
0.4771212547196624	2.227886704613673	1	0.75
0.4771212547196624	2.227886704613673	1	0.75
0.4771212547196624	2.227886704613673	1	0.0
0.4771212547196624	2.227886704613673	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.6989700043360189	2.1760912590556813	1	0.75
0.6989700043360189	2.1760912590556813	1	0.75
0.6989700043360189	2.1760912590556813	1	0.25
0.6989700043360189	2.1760912590556813	1	0.75
0.6989700043360189	2.1760912590556813	1	1.0
1.0791812460476249	1.977723605288848	1	0.75
1.0791812460476249	1.977723605288848	1	0.75
1.0791812460476249	1.977723605288848	1	0.25
1.0791812460476249	1.977723605288848	1	0.75
1.0791812460476249	1.977723605288848	1	0.0
1.0791812460476249	2.708420900134713	1	0.0
1.0791812460476249	2.708420900134713	1	0.25
1.0791812460476249	2.708420900134713	1	0.25
1.0791812460476249	2.708420900134713	1	0.25
1.0791812460476249	2.708420900134713	1	0.25
0.7781512503836436	1.963787827345556	1	0.0
0.7781512503836436	1.963787827345556	1	0.0
0.7781512503836436	1.963787827345556	1	0.0
0.7781512503836436	1.963787827345556	1	0.5
0.7781512503836436	1.963787827345556	1	0.25
1.4471580313422192	1.6532125137753435	1	0.25
1.4471580313422192	1.6532125137753435	1	0.0
1.4471580313422192	1.6532125137753435	1	0.25
1.4471580313422192	1.6532125137753435	1	0.25
1.4471580313422192	1.6532125137753435	1	0.5
0.3010299956639812	3.04688519083771	1	0.25
0.3010299956639812	3.04688519083771	1	0.0
0.3010299956639812	3.04688519083771	1	0.0
0.3010299956639812	3.04688519083771	1	0.25
0.3010299956639812	3.04688519083771	1	0.25
0.7781512503836436	1.6127838567197357	1	0.25
0.7781512503836436	1.6127838567197357	1	0.25
0.7781512503836436	1.6127838567197357	1	0.25
0.7781512503836436	1.6127838567197357	1	0.25
0.7781512503836436	1.6127838567197357	1	0.5
0.0	1.4471580313422192	1	0.25
0.0	1.4471580313422192	1	0.25
0.0	1.4471580313422192	1	0.25
0.0	1.4471580313422192	1	0.0
0.0	1.4471580313422192	1	0.25
0.0	0.6989700043360189	1	0.0
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.5
0.0	0.6989700043360189	1	0.25
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.5
0.6989700043360189	1.591064607026499	1	0.75
0.6989700043360189	1.591064607026499	1	1.0
0.6989700043360189	1.591064607026499	1	0.75
0.6989700043360189	1.591064607026499	1	0.5
0.6989700043360189	1.591064607026499	1	0.75
1.3424226808222062	1.5314789170422551	1	0.75
1.3424226808222062	1.5314789170422551	1	1.0
1.3424226808222062	1.5314789170422551	1	0.75
1.3424226808222062	1.5314789170422551	1	0.75
1.3424226808222062	1.5314789170422551	1	0.75
1.0	1.863322860120456	1	0.25
1.0	1.863322860120456	1	0.25
1.0	1.863322860120456	1	0.25
1.0	1.863322860120456	1	0.5
1.0	1.863322860120456	1	0.0
0.6989700043360189	1.5185139398778875	1	0.25
0.6989700043360189	1.5185139398778875	1	0.5
0.6989700043360189	1.5185139398778875	1	0.25
0.6989700043360189	1.5185139398778875	1	0.25
0.6989700043360189	1.5185139398778875	1	0.75
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.0
0.3010299956639812	0.6989700043360189	1	0.25
0.3010299956639812	0.6989700043360189	1	0.0
0.3010299956639812	0.6989700043360189	1	0.25
0.3010299956639812	0.6989700043360189	1	0.25
0.3010299956639812	0.6989700043360189	1	0.0
0.0	0.9542425094393248	1	0.0
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	1.0
0.0	0.9542425094393248	1	0.75
0.0	0.9542425094393248	1	0.75
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.5
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	1.414973347970818	1	1.0
0.4771212547196624	1.414973347970818	1	0.75
0.4771212547196624	1.414973347970818	1	0.25
0.4771212547196624	1.414973347970818	1	0.75
0.4771212547196624	1.414973347970818	1	0.75
0.6020599913279624	0.7781512503836436	1	1.0
0.6020599913279624	0.7781512503836436	1	0.75
0.6020599913279624	0.7781512503836436	1	0.75
0.6020599913279624	0.7781512503836436	1	0.75
0.6020599913279624	0.7781512503836436	1	0.25
0.6020599913279624	0.9030899869919436	1	0.75
0.6020599913279624	0.9030899869919436	1	0.25
0.6020599913279624	0.9030899869919436	1	0.0
0.6020599913279624	0.9030899869919436	1	0.75
0.6020599913279624	0.9030899869919436	1	1.0
1.230448921378274	2.582063362911709	1	0.25
1.230448921378274	2.582063362911709	1	0.25
1.230448921378274	2.582063362911709	1	0.25
1.230448921378274	2.582063362911709	1	0.75
1.230448921378274	2.582063362911709	1	0.25
0.4771212547196624	3.1075491297446862	1	0.75
0.4771212547196624	3.1075491297446862	1	0.25
0.4771212547196624	3.1075491297446862	1	0.25
0.4771212547196624	3.1075491297446862	1	0.25
0.4771212547196624	3.1075491297446862	1	0.25
0.7781512503836436	2.012837224705172	1	0.25
0.7781512503836436	2.012837224705172	1	0.75
0.7781512503836436	2.012837224705172	1	0.25
0.7781512503836436	2.012837224705172	1	0.75
0.7781512503836436	2.012837224705172	1	0.75
1.255272505103306	2.012837224705172	1	0.25
1.255272505103306	2.012837224705172	1	0.0
1.255272505103306	2.012837224705172	1	0.0
1.255272505103306	2.012837224705172	1	0.0
1.255272505103306	2.012837224705172	1	0.0
0.4771212547196624	3.1598678470925665	1	0.25
0.4771212547196624	3.1598678470925665	1	0.0
0.4771212547196624	3.1598678470925665	1	0.75
0.4771212547196624	3.1598678470925665	1	0.75
0.4771212547196624	3.1598678470925665	1	0.25
0.4771212547196624	1.1760912590556811	1	0.0
0.4771212547196624	1.1760912590556811	1	0.25
0.4771212547196624	1.1760912590556811	1	0.5
0.4771212547196624	1.1760912590556811	1	0.25
0.4771212547196624	1.1760912590556811	1	0.25
0.0	1.0413926851582251	1	0.25
0.0	1.0413926851582251	1	0.0
0.0	1.0413926851582251	1	0.25
0.0	1.0413926851582251	1	0.25
0.0	1.0413926851582251	1	0.0
1.0413926851582251	1.1760912590556811	1	0.75
1.0413926851582251	1.1760912590556811	1	0.75
1.0413926851582251	1.1760912590556811	1	0.75
1.0413926851582251	1.1760912590556811	1	0.75
1.0413926851582251	1.1760912590556811	1	0.75
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.4771212547196624	0.6989700043360189	1	0.75
0.4771212547196624	0.6989700043360189	1	1.0
0.4771212547196624	0.6989700043360189	1	1.0
0.4771212547196624	0.6989700043360189	1	0.75
0.4771212547196624	0.6989700043360189	1	1.0
0.7781512503836436	1.662757831681574	1	0.25
0.7781512503836436	1.662757831681574	1	0.0
0.7781512503836436	1.662757831681574	1	0.25
0.7781512503836436	1.662757831681574	1	0.25
0.7781512503836436	1.662757831681574	1	0.0
0.0	1.380211241711606	1	0.5
0.0	1.380211241711606	1	0.75
0.0	1.380211241711606	1	0.75
0.0	1.380211241711606	1	0.5
0.0	1.380211241711606	1	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	1.0
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	0.75
1.380211241711606	1.9867717342662448	1	0.25
1.380211241711606	1.9867717342662448	1	0.5
1.380211241711606	1.9867717342662448	1	0.25
1.380211241711606	1.9867717342662448	1	0.0
1.380211241711606	1.9867717342662448	1	0.25
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	0.25
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.75
0.4771212547196624	0.7781512503836436	1	0.75
2.1583624920952498	2.6444385894678386	1	0.25
2.1583624920952498	2.6444385894678386	1	0.25
2.1583624920952498	2.6444385894678386	1	0.75
2.1583624920952498	2.6444385894678386	1	0.25
2.1583624920952498	2.6444385894678386	1	0.25
2.622214022966295	2.798650645445269	1	0.75
2.622214022966295	2.798650645445269	1	0.75
2.622214022966295	2.798650645445269	1	0.75
2.622214022966295	2.798650645445269	1	0.75
2.622214022966295	2.798650645445269	1	0.75
2.576341350205793	2.7558748556724915	1	0.25
2.576341350205793	2.7558748556724915	1	0.0
2.576341350205793	2.7558748556724915	1	0.75
2.576341350205793	2.7558748556724915	1	0.0
2.576341350205793	2.7558748556724915	1	0.0
1.414973347970818	2.8656960599160706	1	0.75
1.414973347970818	2.8656960599160706	1	0.75
1.414973347970818	2.8656960599160706	1	0.0
1.414973347970818	2.8656960599160706	1	0.75
1.414973347970818	2.8656960599160706	1	0.25
1.146128035678238	1.2787536009528289	1	0.25
1.146128035678238	1.2787536009528289	1	0.75
1.146128035678238	1.2787536009528289	1	0.75
1.146128035678238	1.2787536009528289	1	0.25
1.146128035678238	1.2787536009528289	1	0.25
0.6020599913279624	0.8450980400142568	1	0.0
0.6020599913279624	0.8450980400142568	1	0.25
0.6020599913279624	0.8450980400142568	1	0.25
0.6020599913279624	0.8450980400142568	1	0.25
0.6020599913279624	0.8450980400142568	1	0.25
1.2041199826559248	1.4771212547196624	1	0.5
1.2041199826559248	1.4771212547196624	1	0.25
1.2041199826559248	1.4771212547196624	1	0.75
1.2041199826559248	1.4771212547196624	1	0.25
1.2041199826559248	1.4771212547196624	1	0.0
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.0
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	1.0
0.3010299956639812	0.4771212547196624	1	0.5
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.5
0.0	0.3010299956639812	1	0.5
0.4771212547196624	0.6989700043360189	1	0.25
0.4771212547196624	0.6989700043360189	1	0.25
0.4771212547196624	0.6989700043360189	1	0.25
0.4771212547196624	0.6989700043360189	1	0.25
0.4771212547196624	0.6989700043360189	1	0.0
0.9030899869919436	1.4771212547196624	1	0.75
0.9030899869919436	1.4771212547196624	1	0.75
0.9030899869919436	1.4771212547196624	1	0.75
0.9030899869919436	1.4771212547196624	1	1.0
0.9030899869919436	1.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.6989700043360189	2.72916478969277	1	0.75
0.6989700043360189	2.72916478969277	1	1.0
0.6989700043360189	2.72916478969277	1	1.0
0.6989700043360189	2.72916478969277	1	0.75
0.6989700043360189	2.72916478969277	1	1.0
1.3222192947339193	1.4313637641589874	1	1.0
1.3222192947339193	1.4313637641589874	1	0.25
1.3222192947339193	1.4313637641589874	1	0.75
1.3222192947339193	1.4313637641589874	1	0.75
1.3222192947339193	1.4313637641589874	1	1.0
1.462397997898956	1.5185139398778875	1	0.75
1.462397997898956	1.5185139398778875	1	0.25
1.462397997898956	1.5185139398778875	1	0.25
1.462397997898956	1.5185139398778875	1	0.25
1.462397997898956	1.5185139398778875	1	0.25
0.6020599913279624	1.2787536009528289	1	0.75
0.6020599913279624	1.2787536009528289	1	1.0
0.6020599913279624	1.2787536009528289	1	0.0
0.6020599913279624	1.2787536009528289	1	0.25
0.6020599913279624	1.2787536009528289	1	0.5
0.3010299956639812	1.0413926851582251	1	0.75
0.3010299956639812	1.0413926851582251	1	0.25
0.3010299956639812	1.0413926851582251	1	0.0
0.3010299956639812	1.0413926851582251	1	0.75
0.3010299956639812	1.0413926851582251	1	0.25
0.4771212547196624	0.6989700043360189	1	0.25
0.4771212547196624	0.6989700043360189	1	0.75
0.4771212547196624	0.6989700043360189	1	0.75
0.4771212547196624	0.6989700043360189	1	1.0
0.4771212547196624	0.6989700043360189	1	0.75
0.0	0.9542425094393248	1	1.0
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	0.5
0.0	0.9542425094393248	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.3010299956639812	1.0413926851582251	1	0.75
0.3010299956639812	1.0413926851582251	1	0.25
0.3010299956639812	1.0413926851582251	1	0.25
0.3010299956639812	1.0413926851582251	1	0.0
0.3010299956639812	1.0413926851582251	1	0.25
0.6020599913279624	1.0791812460476249	1	0.25
0.6020599913279624	1.0791812460476249	1	1.0
0.6020599913279624	1.0791812460476249	1	0.25
0.6020599913279624	1.0791812460476249	1	0.25
0.6020599913279624	1.0791812460476249	1	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.0
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.0
0.0	0.6989700043360189	1	0.0
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.25
0.0	0.6989700043360189	1	0.5
0.0	0.6989700043360189	1	0.25
0.0	0.0	0	0.0
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.4771212547196624	1.0413926851582251	1	1.0
0.4771212547196624	1.0413926851582251	1	0.25
0.4771212547196624	1.0413926851582251	1	1.0
0.4771212547196624	1.0413926851582251	1	0.75
0.4771212547196624	1.0413926851582251	1	1.0
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	0.25
0.4771212547196624	1.146128035678238	1	0.25
0.4771212547196624	1.146128035678238	1	0.25
0.4771212547196624	1.146128035678238	1	0.75
0.6020599913279624	1.1760912590556811	1	0.5
0.6020599913279624	1.1760912590556811	1	0.75
0.6020599913279624	1.1760912590556811	1	0.75
0.6020599913279624	1.1760912590556811	1	1.0
0.6020599913279624	1.1760912590556811	1	1.0
0.6020599913279624	0.9030899869919436	1	0.0
0.6020599913279624	0.9030899869919436	1	0.0
0.6020599913279624	0.9030899869919436	1	0.0
0.6020599913279624	0.9030899869919436	1	0.0
0.6020599913279624	0.9030899869919436	1	0.25
0.4771212547196624	0.9542425094393248	1	1.0
0.4771212547196624	0.9542425094393248	1	0.75
0.4771212547196624	0.9542425094393248	1	0.75
0.4771212547196624	0.9542425094393248	1	0.5
0.4771212547196624	0.9542425094393248	1	0.5
0.4771212547196624	1.0	1	0.0
0.4771212547196624	1.0	1	0.5
0.4771212547196624	1.0	1	0.25
0.4771212547196624	1.0	1	0.5
0.4771212547196624	1.0	1	0.25
0.0	0.9542425094393248	1	0.75
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	0.75
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	0.5
0.0	0.0	0	0.0
0.0	0.0	0	0.0
0.0	0.0	0	0.0
0.0	0.0	0	0.25
0.0	0.0	0	0.75
0.9542425094393248	1.1760912590556811	1	0.25
0.9542425094393248	1.1760912590556811	1	0.25
0.9542425094393248	1.1760912590556811	1	0.25
0.9542425094393248	1.1760912590556811	1	0.0
0.9542425094393248	1.1760912590556811	1	0.25
1.2787536009528289	1.3222192947339193	1	0.75
1.2787536009528289	1.3222192947339193	1	0.75
1.2787536009528289	1.3222192947339193	1	0.75
1.2787536009528289	1.3222192947339193	1	0.5
1.2787536009528289	1.3222192947339193	1	1.0
0.6020599913279624	1.146128035678238	1	0.5
0.6020599913279624	1.146128035678238	1	0.0
0.6020599913279624	1.146128035678238	1	0.75
0.6020599913279624	1.146128035678238	1	0.25
0.6020599913279624	1.146128035678238	1	0.75
0.6020599913279624	0.9542425094393248	1	0.75
0.6020599913279624	0.9542425094393248	1	0.75
0.6020599913279624	0.9542425094393248	1	0.5
0.6020599913279624	0.9542425094393248	1	0.75
0.6020599913279624	0.9542425094393248	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.75
0.4771212547196624	1.255272505103306	1	0.75
0.4771212547196624	1.255272505103306	1	0.5
0.4771212547196624	1.255272505103306	1	0.25
0.4771212547196624	1.255272505103306	1	0.5
0.4771212547196624	1.255272505103306	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.6020599913279624	0.7781512503836436	1	0.5
0.6020599913279624	0.7781512503836436	1	0.75
0.6020599913279624	0.7781512503836436	1	1.0
0.6020599913279624	0.7781512503836436	1	1.0
0.6020599913279624	0.7781512503836436	1	0.75
0.3010299956639812	0.6020599913279624	1	0.75
0.3010299956639812	0.6020599913279624	1	0.0
0.3010299956639812	0.6020599913279624	1	0.0
0.3010299956639812	0.6020599913279624	1	0.25
0.3010299956639812	0.6020599913279624	1	0.25
0.3010299956639812	1.1760912590556811	1	0.0
0.3010299956639812	1.1760912590556811	1	0.0
0.3010299956639812	1.1760912590556811	1	0.25
0.3010299956639812	1.1760912590556811	1	0.25
0.3010299956639812	1.1760912590556811	1	0.75
0.3010299956639812	1.1139433523068367	1	0.5
0.3010299956639812	1.1139433523068367	1	0.0
0.3010299956639812	1.1139433523068367	1	0.25
0.3010299956639812	1.1139433523068367	1	0.25
0.3010299956639812	1.1139433523068367	1	0.5
0.3010299956639812	0.7781512503836436	1	0.25
0.3010299956639812	0.7781512503836436	1	0.25
0.3010299956639812	0.7781512503836436	1	0.75
0.3010299956639812	0.7781512503836436	1	0.75
0.3010299956639812	0.7781512503836436	1	1.0
0.0	1.230448921378274	1	0.5
0.0	1.230448921378274	1	0.0
0.0	1.230448921378274	1	0.0
0.0	1.230448921378274	1	0.25
0.0	1.230448921378274	1	0.0
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	0.5
0.0	0.9030899869919436	1	0.75
0.0	0.9030899869919436	1	0.5
0.0	0.9030899869919436	1	0.75
0.0	0.9030899869919436	1	0.75
0.0	0.9030899869919436	1	0.5
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.6989700043360189	1	0.0
0.3010299956639812	0.6989700043360189	1	0.0
0.3010299956639812	0.6989700043360189	1	0.25
0.3010299956639812	0.6989700043360189	1	0.25
0.3010299956639812	0.6989700043360189	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	2.008600171761917	1	1.0
0.3010299956639812	2.008600171761917	1	0.5
0.3010299956639812	2.008600171761917	1	0.75
0.3010299956639812	2.008600171761917	1	0.75
0.3010299956639812	2.008600171761917	1	1.0
0.4771212547196624	1.0413926851582251	1	0.75
0.4771212547196624	1.0413926851582251	1	0.75
0.4771212547196624	1.0413926851582251	1	0.75
0.4771212547196624	1.0413926851582251	1	1.0
0.4771212547196624	1.0413926851582251	1	1.0
0.3010299956639812	1.568201724066995	1	0.5
0.3010299956639812	1.568201724066995	1	0.75
0.3010299956639812	1.568201724066995	1	0.75
0.3010299956639812	1.568201724066995	1	0.75
0.3010299956639812	1.568201724066995	1	0.75
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	1.0
0.3010299956639812	0.6020599913279624	1	0.75
0.3010299956639812	0.6020599913279624	1	0.25
0.3010299956639812	0.6020599913279624	1	0.25
0.3010299956639812	0.6020599913279624	1	0.25
0.3010299956639812	0.6020599913279624	1	0.25
0.6020599913279624	0.6989700043360189	1	0.75
0.6020599913279624	0.6989700043360189	1	0.75
0.6020599913279624	0.6989700043360189	1	0.5
0.6020599913279624	0.6989700043360189	1	0.75
0.6020599913279624	0.6989700043360189	1	0.75
0.0	1.934498451243568	1	0.25
0.0	1.934498451243568	1	0.0
0.0	1.934498451243568	1	0.25
0.0	1.934498451243568	1	0.5
0.0	1.934498451243568	1	0.5
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.0	0.0	0	1.0
0.0	0.0	0	0.75
0.3010299956639812	0.9542425094393248	1	0.25
0.3010299956639812	0.9542425094393248	1	0.5
0.3010299956639812	0.9542425094393248	1	0.5
0.3010299956639812	0.9542425094393248	1	0.25
0.3010299956639812	0.9542425094393248	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
1.255272505103306	1.4313637641589874	1	0.0
1.255272505103306	1.4313637641589874	1	0.75
1.255272505103306	1.4313637641589874	1	0.5
1.255272505103306	1.4313637641589874	1	0.5
1.255272505103306	1.4313637641589874	1	0.0
1.4913616938342726	1.5185139398778875	1	1.0
1.4913616938342726	1.5185139398778875	1	1.0
1.4913616938342726	1.5185139398778875	1	0.75
1.4913616938342726	1.5185139398778875	1	0.75
1.4913616938342726	1.5185139398778875	1	0.75
1.4471580313422192	2.4913616938342726	1	0.5
1.4471580313422192	2.4913616938342726	1	0.25
1.4471580313422192	2.4913616938342726	1	0.25
1.4471580313422192	2.4913616938342726	1	0.75
1.4471580313422192	2.4913616938342726	1	0.25
1.505149978319906	1.9030899869919435	1	0.25
1.505149978319906	1.9030899869919435	1	0.25
1.505149978319906	1.9030899869919435	1	0.25
1.505149978319906	1.9030899869919435	1	0.75
1.505149978319906	1.9030899869919435	1	0.0
0.6020599913279624	2.835056101720116	1	0.25
0.6020599913279624	2.835056101720116	1	0.0
0.6020599913279624	2.835056101720116	1	0.25
0.6020599913279624	2.835056101720116	1	0.25
0.6020599913279624	2.835056101720116	1	0.25
1.0	1.2041199826559248	1	0.25
1.0	1.2041199826559248	1	0.5
1.0	1.2041199826559248	1	0.25
1.0	1.2041199826559248	1	0.5
1.0	1.2041199826559248	1	0.25
0.6020599913279624	0.9030899869919436	1	0.25
0.6020599913279624	0.9030899869919436	1	0.25
0.6020599913279624	0.9030899869919436	1	0.0
0.6020599913279624	0.9030899869919436	1	0.25
0.6020599913279624	0.9030899869919436	1	0.0
1.0	1.0413926851582251	1	0.25
1.0	1.0413926851582251	1	0.0
1.0	1.0413926851582251	1	0.25
1.0	1.0413926851582251	1	0.25
1.0	1.0413926851582251	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
1.2041199826559248	1.7708520116421442	1	0.25
1.2041199826559248	1.7708520116421442	1	1.0
1.2041199826559248	1.7708520116421442	1	0.25
1.2041199826559248	1.7708520116421442	1	0.5
1.2041199826559248	1.7708520116421442	1	1.0
1.3979400086720375	1.6334684555795864	1	0.75
1.3979400086720375	1.6334684555795864	1	1.0
1.3979400086720375	1.6334684555795864	1	1.0
1.3979400086720375	1.6334684555795864	1	0.75
1.3979400086720375	1.6334684555795864	1	0.75
1.792391689498254	1.9395192526186185	1	0.5
1.792391689498254	1.9395192526186185	1	0.75
1.792391689498254	1.9395192526186185	1	0.75
1.792391689498254	1.9395192526186185	1	0.25
1.792391689498254	1.9395192526186185	1	1.0
0.6020599913279624	1.230448921378274	1	0.25
0.6020599913279624	1.230448921378274	1	0.75
0.6020599913279624	1.230448921378274	1	0.25
0.6020599913279624	1.230448921378274	1	0.75
0.6020599913279624	1.230448921378274	1	0.25
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.0
0.3010299956639812	0.6020599913279624	1	0.25
0.3010299956639812	0.6020599913279624	1	0.75
0.3010299956639812	0.6020599913279624	1	0.5
0.3010299956639812	0.6020599913279624	1	0.25
0.3010299956639812	0.6020599913279624	1	0.0
1.230448921378274	1.5563025007672873	1	1.0
1.230448921378274	1.5563025007672873	1	0.75
1.230448921378274	1.5563025007672873	1	1.0
1.230448921378274	1.5563025007672873	1	1.0
1.230448921378274	1.5563025007672873	1	1.0
1.414973347970818	1.7781512503836436	1	0.25
1.414973347970818	1.7781512503836436	1	0.25
1.414973347970818	1.7781512503836436	1	0.75
1.414973347970818	1.7781512503836436	1	0.25
1.414973347970818	1.7781512503836436	1	0.25
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
1.230448921378274	1.7634279935629371	1	0.75
1.230448921378274	1.7634279935629371	1	0.75
1.230448921378274	1.7634279935629371	1	0.25
1.230448921378274	1.7634279935629371	1	1.0
1.230448921378274	1.7634279935629371	1	0.5
1.57978359661681	1.8260748027008264	1	0.75
1.57978359661681	1.8260748027008264	1	0.75
1.57978359661681	1.8260748027008264	1	0.25
1.57978359661681	1.8260748027008264	1	0.25
1.57978359661681	1.8260748027008264	1	0.0
1.230448921378274	2.439332693830263	1	0.25
1.230448921378274	2.439332693830263	1	1.0
1.230448921378274	2.439332693830263	1	0.5
1.230448921378274	2.439332693830263	1	0.25
1.230448921378274	2.439332693830263	1	0.75
1.9912260756924949	2.3138672203691533	1	0.75
1.9912260756924949	2.3138672203691533	1	1.0
1.9912260756924949	2.3138672203691533	1	0.75
1.9912260756924949	2.3138672203691533	1	0.75
1.9912260756924949	2.3138672203691533	1	0.25
1.6901960800285136	1.869231719730976	1	0.0
1.6901960800285136	1.869231719730976	1	0.0
1.6901960800285136	1.869231719730976	1	0.25
1.6901960800285136	1.869231719730976	1	0.25
1.6901960800285136	1.869231719730976	1	0.0
0.3010299956639812	2.012837224705172	1	0.0
0.3010299956639812	2.012837224705172	1	0.25
0.3010299956639812	2.012837224705172	1	0.25
0.3010299956639812	2.012837224705172	1	0.0
0.3010299956639812	2.012837224705172	1	0.0
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.75
1.0791812460476249	1.5563025007672873	1	0.25
1.0791812460476249	1.5563025007672873	1	0.75
1.0791812460476249	1.5563025007672873	1	0.75
1.0791812460476249	1.5563025007672873	1	0.5
1.0791812460476249	1.5563025007672873	1	0.25
0.4771212547196624	0.6020599913279624	1	0.25
0.4771212547196624	0.6020599913279624	1	0.25
0.4771212547196624	0.6020599913279624	1	0.75
0.4771212547196624	0.6020599913279624	1	1.0
0.4771212547196624	0.6020599913279624	1	0.25
0.6989700043360189	0.7781512503836436	1	0.75
0.6989700043360189	0.7781512503836436	1	0.75
0.6989700043360189	0.7781512503836436	1	0.25
0.6989700043360189	0.7781512503836436	1	0.75
0.6989700043360189	0.7781512503836436	1	1.0
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.6020599913279624	0.8450980400142568	1	1.0
0.6020599913279624	0.8450980400142568	1	1.0
0.6020599913279624	0.8450980400142568	1	1.0
0.6020599913279624	0.8450980400142568	1	0.75
0.6020599913279624	0.8450980400142568	1	0.75
0.9030899869919436	1.6020599913279625	1	1.0
0.9030899869919436	1.6020599913279625	1	1.0
0.9030899869919436	1.6020599913279625	1	1.0
0.9030899869919436	1.6020599913279625	1	0.75
0.9030899869919436	1.6020599913279625	1	0.75
1.0	1.146128035678238	1	1.0
1.0	1.146128035678238	1	1.0
1.0	1.146128035678238	1	0.75
1.0	1.146128035678238	1	0.75
1.0	1.146128035678238	1	0.5
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.75
0.4771212547196624	0.7781512503836436	1	0.75
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	0.7781512503836436	1	0.25
0.4771212547196624	1.146128035678238	1	0.5
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	0.25
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	0.5
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
1.146128035678238	2.628388930050312	1	1.0
1.146128035678238	2.628388930050312	1	0.75
1.146128035678238	2.628388930050312	1	1.0
1.146128035678238	2.628388930050312	1	0.5
1.146128035678238	2.628388930050312	1	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.5
1.230448921378274	1.462397997898956	1	0.25
1.230448921378274	1.462397997898956	1	0.25
1.230448921378274	1.462397997898956	1	0.25
1.230448921378274	1.462397997898956	1	0.25
1.230448921378274	1.462397997898956	1	0.75
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.75
1.146128035678238	1.5185139398778875	1	0.0
1.146128035678238	1.5185139398778875	1	0.0
1.146128035678238	1.5185139398778875	1	0.0
1.146128035678238	1.5185139398778875	1	0.25
1.146128035678238	1.5185139398778875	1	0.75
1.4313637641589874	2.133538908370217	1	0.25
1.4313637641589874	2.133538908370217	1	0.25
1.4313637641589874	2.133538908370217	1	0.25
1.4313637641589874	2.133538908370217	1	0.25
1.4313637641589874	2.133538908370217	1	0.25
1.3222192947339193	2.184691430817599	1	0.5
1.3222192947339193	2.184691430817599	1	0.0
1.3222192947339193	2.184691430817599	1	0.0
1.3222192947339193	2.184691430817599	1	0.0
1.3222192947339193	2.184691430817599	1	0.0
1.255272505103306	1.5440680443502757	1	0.0
1.255272505103306	1.5440680443502757	1	0.0
1.255272505103306	1.5440680443502757	1	0.25
1.255272505103306	1.5440680443502757	1	0.0
1.255272505103306	1.5440680443502757	1	0.25
0.4771212547196624	2.526339277389844	1	0.0
0.4771212547196624	2.526339277389844	1	0.0
0.4771212547196624	2.526339277389844	1	0.0
0.4771212547196624	2.526339277389844	1	0.75
0.4771212547196624	2.526339277389844	1	0.25
0.4771212547196624	0.9030899869919436	1	0.25
0.4771212547196624	0.9030899869919436	1	0.75
0.4771212547196624	0.9030899869919436	1	0.75
0.4771212547196624	0.9030899869919436	1	0.5
0.4771212547196624	0.9030899869919436	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.8450980400142568	1.0791812460476249	1	0.5
0.8450980400142568	1.0791812460476249	1	0.0
0.8450980400142568	1.0791812460476249	1	0.0
0.8450980400142568	1.0791812460476249	1	0.25
0.8450980400142568	1.0791812460476249	1	0.5
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.6020599913279624	1.57978359661681	1	0.75
0.6020599913279624	1.57978359661681	1	1.0
0.6020599913279624	1.57978359661681	1	0.25
0.6020599913279624	1.57978359661681	1	0.75
0.6020599913279624	1.57978359661681	1	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.6989700043360189	1.0413926851582251	1	0.0
0.6989700043360189	1.0413926851582251	1	0.25
0.6989700043360189	1.0413926851582251	1	0.25
0.6989700043360189	1.0413926851582251	1	0.25
0.6989700043360189	1.0413926851582251	1	1.0
1.6020599913279625	1.7160033436347992	1	1.0
1.6020599913279625	1.7160033436347992	1	1.0
1.6020599913279625	1.7160033436347992	1	0.5
1.6020599913279625	1.7160033436347992	1	0.75
1.6020599913279625	1.7160033436347992	1	0.5
0.3010299956639812	0.8450980400142568	1	0.25
0.3010299956639812	0.8450980400142568	1	0.75
0.3010299956639812	0.8450980400142568	1	0.75
0.3010299956639812	0.8450980400142568	1	0.75
0.3010299956639812	0.8450980400142568	1	0.75
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	0.25
0.4771212547196624	1.146128035678238	1	0.75
0.4771212547196624	1.146128035678238	1	1.0
0.4771212547196624	1.146128035678238	1	0.25
0.9542425094393248	1.146128035678238	1	0.0
0.9542425094393248	1.146128035678238	1	0.25
0.9542425094393248	1.146128035678238	1	1.0
0.9542425094393248	1.146128035678238	1	0.25
0.9542425094393248	1.146128035678238	1	0.75
0.0	0.0	0	0.5
0.0	0.0	0	0.0
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.0	0.0	0	0.5
0.6989700043360189	1.6434526764861874	1	0.25
0.6989700043360189	1.6434526764861874	1	0.0
0.6989700043360189	1.6434526764861874	1	0.0
0.6989700043360189	1.6434526764861874	1	0.75
0.6989700043360189	1.6434526764861874	1	0.25
1.0791812460476249	1.414973347970818	1	0.75
1.0791812460476249	1.414973347970818	1	0.5
1.0791812460476249	1.414973347970818	1	0.75
1.0791812460476249	1.414973347970818	1	0.75
1.0791812460476249	1.414973347970818	1	0.75
0.0	2.1398790864012365	1	0.25
0.0	2.1398790864012365	1	0.0
0.0	2.1398790864012365	1	0.0
0.0	2.1398790864012365	1	0.0
0.0	2.1398790864012365	1	0.25
1.4771212547196624	2.0293837776852097	1	1.0
1.4771212547196624	2.0293837776852097	1	0.75
1.4771212547196624	2.0293837776852097	1	1.0
1.4771212547196624	2.0293837776852097	1	0.5
1.4771212547196624	2.0293837776852097	1	0.75
1.3617278360175928	1.4771212547196624	1	0.0
1.3617278360175928	1.4771212547196624	1	0.0
1.3617278360175928	1.4771212547196624	1	0.25
1.3617278360175928	1.4771212547196624	1	0.75
1.3617278360175928	1.4771212547196624	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.6020599913279624	0.9542425094393248	1	0.25
0.6020599913279624	0.9542425094393248	1	0.25
0.6020599913279624	0.9542425094393248	1	0.5
0.6020599913279624	0.9542425094393248	1	0.0
0.6020599913279624	0.9542425094393248	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.3010299956639812	1.505149978319906	1	0.0
0.3010299956639812	1.505149978319906	1	0.0
0.3010299956639812	1.505149978319906	1	0.0
0.3010299956639812	1.505149978319906	1	0.0
0.3010299956639812	1.505149978319906	1	0.25
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.4771212547196624	0.6020599913279624	1	0.25
0.4771212547196624	0.6020599913279624	1	0.5
0.4771212547196624	0.6020599913279624	1	0.5
0.4771212547196624	0.6020599913279624	1	0.75
0.4771212547196624	0.6020599913279624	1	0.75
0.6020599913279624	1.146128035678238	1	1.0
0.6020599913279624	1.146128035678238	1	0.75
0.6020599913279624	1.146128035678238	1	1.0
0.6020599913279624	1.146128035678238	1	0.75
0.6020599913279624	1.146128035678238	1	0.75
0.4771212547196624	0.8450980400142568	1	0.25
0.4771212547196624	0.8450980400142568	1	0.0
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	0.75
0.4771212547196624	0.8450980400142568	1	1.0
0.6020599913279624	1.8512583487190752	1	1.0
0.6020599913279624	1.8512583487190752	1	0.0
0.6020599913279624	1.8512583487190752	1	0.25
0.6020599913279624	1.8512583487190752	1	0.75
0.6020599913279624	1.8512583487190752	1	0.25
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	1.0
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.7781512503836436	1	0.75
0.3010299956639812	0.7781512503836436	1	0.25
0.3010299956639812	0.7781512503836436	1	0.75
0.3010299956639812	0.7781512503836436	1	0.25
0.3010299956639812	0.7781512503836436	1	0.25
0.4771212547196624	0.6020599913279624	1	1.0
0.4771212547196624	0.6020599913279624	1	1.0
0.4771212547196624	0.6020599913279624	1	1.0
0.4771212547196624	0.6020599913279624	1	1.0
0.4771212547196624	0.6020599913279624	1	1.0
0.0	1.255272505103306	1	0.0
0.0	1.255272505103306	1	0.75
0.0	1.255272505103306	1	0.75
0.0	1.255272505103306	1	0.25
0.0	1.255272505103306	1	0.5
0.6020599913279624	1.5314789170422551	1	0.75
0.6020599913279624	1.5314789170422551	1	0.75
0.6020599913279624	1.5314789170422551	1	1.0
0.6020599913279624	1.5314789170422551	1	0.25
0.6020599913279624	1.5314789170422551	1	0.75
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.0
0.4771212547196624	0.7781512503836436	1	0.25
0.0	1.568201724066995	1	0.75
0.0	1.568201724066995	1	0.25
0.0	1.568201724066995	1	0.0
0.0	1.568201724066995	1	0.25
0.0	1.568201724066995	1	0.25
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.0
0.0	0.0	0	0.5
0.0	0.0	0	0.25
0.0	0.0	0	0.0
0.0	0.0	0	0.75
0.0	0.0	0	0.25
0.3010299956639812	0.9030899869919436	1	0.75
0.3010299956639812	0.9030899869919436	1	0.75
0.3010299956639812	0.9030899869919436	1	1.0
0.3010299956639812	0.9030899869919436	1	0.5
0.3010299956639812	0.9030899869919436	1	1.0
0.3010299956639812	1.1760912590556811	1	0.0
0.3010299956639812	1.1760912590556811	1	0.25
0.3010299956639812	1.1760912590556811	1	0.25
0.3010299956639812	1.1760912590556811	1	0.5
0.3010299956639812	1.1760912590556811	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.0
0.3010299956639812	0.9030899869919436	1	0.5
0.3010299956639812	0.9030899869919436	1	0.25
0.3010299956639812	0.9030899869919436	1	0.75
0.3010299956639812	0.9030899869919436	1	0.75
0.3010299956639812	0.9030899869919436	1	0.0
0.0	0.9030899869919436	1	0.25
0.0	0.9030899869919436	1	0.0
0.0	0.9030899869919436	1	0.75
0.0	0.9030899869919436	1	0.5
0.0	0.9030899869919436	1	0.25
0.0	0.6989700043360189	1	0.5
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.75
0.0	1.1760912590556811	1	0.0
0.0	1.1760912590556811	1	0.0
0.0	1.1760912590556811	1	0.0
0.0	1.1760912590556811	1	0.25
0.0	1.1760912590556811	1	0.25
0.6020599913279624	1.0	1	0.75
0.6020599913279624	1.0	1	1.0
0.6020599913279624	1.0	1	0.75
0.6020599913279624	1.0	1	0.5
0.6020599913279624	1.0	1	0.25
0.0	1.9084850188786493	1	0.75
0.0	1.9084850188786493	1	0.75
0.0	1.9084850188786493	1	0.25
0.0	1.9084850188786493	1	0.0
0.0	1.9084850188786493	1	0.25
0.3010299956639812	1.505149978319906	1	0.75
0.3010299956639812	1.505149978319906	1	0.5
0.3010299956639812	1.505149978319906	1	0.25
0.3010299956639812	1.505149978319906	1	0.5
0.3010299956639812	1.505149978319906	1	0.5
0.3010299956639812	0.9030899869919436	1	0.25
0.3010299956639812	0.9030899869919436	1	0.25
0.3010299956639812	0.9030899869919436	1	0.25
0.3010299956639812	0.9030899869919436	1	0.25
0.3010299956639812	0.9030899869919436	1	0.25
0.0	1.1760912590556811	1	0.75
0.0	1.1760912590556811	1	0.25
0.0	1.1760912590556811	1	0.0
0.0	1.1760912590556811	1	0.25
0.0	1.1760912590556811	1	0.25
0.3010299956639812	0.7781512503836436	1	0.25
0.3010299956639812	0.7781512503836436	1	0.25
0.3010299956639812	0.7781512503836436	1	0.75
0.3010299956639812	0.7781512503836436	1	0.0
0.3010299956639812	0.7781512503836436	1	0.25
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.0	0	0.0
0.0	0.0	0	0.25
0.0	0.0	0	0.25
0.0	0.0	0	0.5
0.0	0.0	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.4771212547196624	0.9542425094393248	1	1.0
0.4771212547196624	0.9542425094393248	1	0.75
0.4771212547196624	0.9542425094393248	1	1.0
0.4771212547196624	0.9542425094393248	1	0.75
0.4771212547196624	0.9542425094393248	1	1.0
0.6989700043360189	1.3617278360175928	1	0.75
0.6989700043360189	1.3617278360175928	1	1.0
0.6989700043360189	1.3617278360175928	1	0.5
0.6989700043360189	1.3617278360175928	1	0.75
0.6989700043360189	1.3617278360175928	1	0.75
0.0	0.3010299956639812	1	0.5
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.0
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.0
0.4771212547196624	1.8573324964312683	1	0.25
0.4771212547196624	1.8573324964312683	1	0.0
0.4771212547196624	1.8573324964312683	1	0.25
0.4771212547196624	1.8573324964312683	1	0.0
0.4771212547196624	1.8573324964312683	1	0.5
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.5
0.4771212547196624	2.315970345456918	1	0.5
0.4771212547196624	2.315970345456918	1	0.5
0.4771212547196624	2.315970345456918	1	0.25
0.4771212547196624	2.315970345456918	1	0.75
0.4771212547196624	2.315970345456918	1	0.75
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.0	0.0	0	0.75
0.0	0.0	0	0.25
0.0	0.0	0	0.75
0.4771212547196624	1.806179973983887	1	0.5
0.4771212547196624	1.806179973983887	1	0.75
0.4771212547196624	1.806179973983887	1	0.5
0.4771212547196624	1.806179973983887	1	0.0
0.4771212547196624	1.806179973983887	1	0.75
0.3010299956639812	1.146128035678238	1	0.25
0.3010299956639812	1.146128035678238	1	0.0
0.3010299956639812	1.146128035678238	1	0.25
0.3010299956639812	1.146128035678238	1	0.0
0.3010299956639812	1.146128035678238	1	0.25
0.3010299956639812	1.6812412373755872	1	1.0
0.3010299956639812	1.6812412373755872	1	1.0
0.3010299956639812	1.6812412373755872	1	0.5
0.3010299956639812	1.6812412373755872	1	0.75
0.3010299956639812	1.6812412373755872	1	0.25
0.3010299956639812	1.919078092376074	1	0.25
0.3010299956639812	1.919078092376074	1	0.25
0.3010299956639812	1.919078092376074	1	0.5
0.3010299956639812	1.919078092376074	1	0.25
0.3010299956639812	1.919078092376074	1	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.25
0.6020599913279624	1.0413926851582251	1	0.75
0.6020599913279624	1.0413926851582251	1	0.75
0.6020599913279624	1.0413926851582251	1	0.75
0.6020599913279624	1.0413926851582251	1	1.0
0.6020599913279624	1.0413926851582251	1	0.75
0.7781512503836436	1.1139433523068367	1	0.0
0.7781512503836436	1.1139433523068367	1	0.25
0.7781512503836436	1.1139433523068367	1	0.25
0.7781512503836436	1.1139433523068367	1	0.25
0.7781512503836436	1.1139433523068367	1	0.25
0.9542425094393248	1.0791812460476249	1	0.0
0.9542425094393248	1.0791812460476249	1	0.25
0.9542425094393248	1.0791812460476249	1	0.0
0.9542425094393248	1.0791812460476249	1	0.0
0.9542425094393248	1.0791812460476249	1	0.0
1.3617278360175928	1.6812412373755872	1	0.0
1.3617278360175928	1.6812412373755872	1	0.25
1.3617278360175928	1.6812412373755872	1	0.5
1.3617278360175928	1.6812412373755872	1	0.0
1.3617278360175928	1.6812412373755872	1	0.0
0.6020599913279624	1.0791812460476249	1	1.0
0.6020599913279624	1.0791812460476249	1	0.5
0.6020599913279624	1.0791812460476249	1	1.0
0.6020599913279624	1.0791812460476249	1	1.0
0.6020599913279624	1.0791812460476249	1	0.5
0.9030899869919436	1.255272505103306	1	0.0
0.9030899869919436	1.255272505103306	1	0.25
0.9030899869919436	1.255272505103306	1	0.0
0.9030899869919436	1.255272505103306	1	0.25
0.9030899869919436	1.255272505103306	1	0.25
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.5
0.6989700043360189	1.1139433523068367	1	1.0
0.6989700043360189	1.1139433523068367	1	0.75
0.6989700043360189	1.1139433523068367	1	1.0
0.6989700043360189	1.1139433523068367	1	0.75
0.6989700043360189	1.1139433523068367	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	1.0
0.3010299956639812	0.4771212547196624	1	1.0
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	1.0
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	1	0.5
1.146128035678238	1.2041199826559248	1	0.75
1.146128035678238	1.2041199826559248	1	0.75
1.146128035678238	1.2041199826559248	1	1.0
1.146128035678238	1.2041199826559248	1	0.75
1.146128035678238	1.2041199826559248	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.75
1.230448921378274	1.5185139398778875	1	0.25
1.230448921378274	1.5185139398778875	1	0.75
1.230448921378274	1.5185139398778875	1	0.75
1.230448921378274	1.5185139398778875	1	0.0
1.230448921378274	1.5185139398778875	1	1.0
2.0170333392987803	2.1958996524092336	1	0.0
2.0170333392987803	2.1958996524092336	1	0.25
2.0170333392987803	2.1958996524092336	1	0.25
2.0170333392987803	2.1958996524092336	1	0.25
2.0170333392987803	2.1958996524092336	1	0.25
2.330413773349191	2.428134794028789	1	0.25
2.330413773349191	2.428134794028789	1	0.25
2.330413773349191	2.428134794028789	1	0.25
2.330413773349191	2.428134794028789	1	0.0
2.330413773349191	2.428134794028789	1	0.75
1.414973347970818	1.6127838567197357	1	0.25
1.414973347970818	1.6127838567197357	1	0.0
1.414973347970818	1.6127838567197357	1	0.25
1.414973347970818	1.6127838567197357	1	0.75
1.414973347970818	1.6127838567197357	1	0.25
1.6334684555795864	1.9493900066449128	1	0.75
1.6334684555795864	1.9493900066449128	1	1.0
1.6334684555795864	1.9493900066449128	1	1.0
1.6334684555795864	1.9493900066449128	1	1.0
1.6334684555795864	1.9493900066449128	1	0.75
1.0791812460476249	2.0827853703164503	1	0.5
1.0791812460476249	2.0827853703164503	1	0.75
1.0791812460476249	2.0827853703164503	1	1.0
1.0791812460476249	2.0827853703164503	1	1.0
1.0791812460476249	2.0827853703164503	1	0.75
0.7781512503836436	1.0791812460476249	1	1.0
0.7781512503836436	1.0791812460476249	1	1.0
0.7781512503836436	1.0791812460476249	1	1.0
0.7781512503836436	1.0791812460476249	1	1.0
0.7781512503836436	1.0791812460476249	1	0.75
0.3010299956639812	0.4771212547196624	1	0.0
0.3010299956639812	0.4771212547196624	1	0.0
0.3010299956639812	0.4771212547196624	1	0.75
0.3010299956639812	0.4771212547196624	1	0.25
0.3010299956639812	0.4771212547196624	1	0.0
0.3010299956639812	0.6989700043360189	1	0.75
0.3010299956639812	0.6989700043360189	1	1.0
0.3010299956639812	0.6989700043360189	1	0.75
0.3010299956639812	0.6989700043360189	1	1.0
0.3010299956639812	0.6989700043360189	1	0.75
0.6020599913279624	1.1139433523068367	1	0.5
0.6020599913279624	1.1139433523068367	1	0.75
0.6020599913279624	1.1139433523068367	1	0.75
0.6020599913279624	1.1139433523068367	1	0.75
0.6020599913279624	1.1139433523068367	1	0.0
0.4771212547196624	2.4800069429571505	1	0.25
0.4771212547196624	2.4800069429571505	1	0.75
0.4771212547196624	2.4800069429571505	1	0.25
0.4771212547196624	2.4800069429571505	1	0.0
0.4771212547196624	2.4800069429571505	1	0.0
1.505149978319906	1.8976270912904407	1	1.0
1.505149978319906	1.8976270912904407	1	0.5
1.505149978319906	1.8976270912904407	1	0.75
1.505149978319906	1.8976270912904407	1	0.75
1.505149978319906	1.8976270912904407	1	0.5
0.7781512503836436	1.4771212547196624	1	0.75
0.7781512503836436	1.4771212547196624	1	0.25
0.7781512503836436	1.4771212547196624	1	0.25
0.7781512503836436	1.4771212547196624	1	0.25
0.7781512503836436	1.4771212547196624	1	0.25


==> tikzdataset/dataset_ovs_isolated.dat <==
SVO	OVS	Isolated	Alignment
2.4800069429571505	0.4771212547196624	0	0.75
2.4800069429571505	0.4771212547196624	0	0.25
2.4800069429571505	0.4771212547196624	0	0.5
2.4800069429571505	0.4771212547196624	0	0.75
2.4800069429571505	0.4771212547196624	0	1.0
1.934498451243568	0.0	0	0.0
1.934498451243568	0.0	0	0.25
1.934498451243568	0.0	0	0.25
1.934498451243568	0.0	0	0.25
1.934498451243568	0.0	0	0.5
2.628388930050312	1.146128035678238	0	0.5
2.628388930050312	1.146128035678238	0	0.5
2.628388930050312	1.146128035678238	0	0.25
2.628388930050312	1.146128035678238	0	0.25
2.628388930050312	1.146128035678238	0	0.5
1.9867717342662448	1.380211241711606	0	0.5
1.9867717342662448	1.380211241711606	0	0.0
1.9867717342662448	1.380211241711606	0	0.0
1.9867717342662448	1.380211241711606	0	0.25
1.9867717342662448	1.380211241711606	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.5
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.5
2.227886704613673	0.4771212547196624	0	0.25
2.227886704613673	0.4771212547196624	0	0.25
2.227886704613673	0.4771212547196624	0	0.5
2.227886704613673	0.4771212547196624	0	0.75
2.227886704613673	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.25
1.8573324964312683	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.75
1.8573324964312683	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.75
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.0
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
2.0827853703164503	1.0791812460476249	0	0.25
2.0827853703164503	1.0791812460476249	0	1.0
2.0827853703164503	1.0791812460476249	0	0.75
2.0827853703164503	1.0791812460476249	0	0.25
2.0827853703164503	1.0791812460476249	0	0.5
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.0
1.0791812460476249	0.7781512503836436	0	0.25
1.0413926851582251	0.4771212547196624	0	0.0
1.0413926851582251	0.4771212547196624	0	0.0
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	0.5
1.0413926851582251	0.4771212547196624	0	0.25
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.5
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.0
0.3010299956639812	0.0	0	0.5
0.3010299956639812	0.0	0	0.5
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.0
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.0
0.6020599913279624	0.3010299956639812	0	0.0
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.25
1.146128035678238	1.0	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	1.0
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.0
1.380211241711606	0.0	0	0.5
1.380211241711606	0.0	0	0.25
1.380211241711606	0.0	0	0.25
1.380211241711606	0.0	0	0.5
1.380211241711606	0.0	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.8450980400142568	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	0.0
0.8450980400142568	0.4771212547196624	0	0.0
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.25
1.4771212547196624	0.9030899869919436	0	0.75
1.4771212547196624	0.9030899869919436	0	0.5
1.4771212547196624	0.9030899869919436	0	0.25
1.4771212547196624	0.9030899869919436	0	0.25
1.4771212547196624	0.9030899869919436	0	0.25
1.3617278360175928	0.6989700043360189	0	0.25
1.3617278360175928	0.6989700043360189	0	0.0
1.3617278360175928	0.6989700043360189	0	0.0
1.3617278360175928	0.6989700043360189	0	0.75
1.3617278360175928	0.6989700043360189	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	1.0
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.5
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.25
0.7781512503836436	0.0	0	0.0
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.25
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.75
1.1760912590556811	0.9542425094393248	0	0.0
1.1760912590556811	0.9542425094393248	0	0.25
1.1760912590556811	0.9542425094393248	0	0.0
1.1760912590556811	0.9542425094393248	0	0.25
1.1760912590556811	0.9542425094393248	0	0.25
1.3222192947339193	1.2787536009528289	0	0.25
1.3222192947339193	1.2787536009528289	0	0.5
1.3222192947339193	1.2787536009528289	0	0.75
1.3222192947339193	1.2787536009528289	0	0.75
1.3222192947339193	1.2787536009528289	0	0.75
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
1.740362689494244	0.4771212547196624	0	0.25
1.740362689494244	0.4771212547196624	0	1.0
1.740362689494244	0.4771212547196624	0	0.25
1.740362689494244	0.4771212547196624	0	0.5
1.740362689494244	0.4771212547196624	0	0.25
1.6532125137753435	0.7781512503836436	0	0.5
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.4913616938342726	0.0	0	1.0
1.4913616938342726	0.0	0	0.75
1.4913616938342726	0.0	0	1.0
1.4913616938342726	0.0	0	1.0
1.4913616938342726	0.0	0	1.0
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.25
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.25
0.6020599913279624	0.0	0	0.0
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.0
1.4313637641589874	0.6989700043360189	0	0.75
1.4313637641589874	0.6989700043360189	0	0.25
1.4313637641589874	0.6989700043360189	0	0.5
1.4313637641589874	0.6989700043360189	0	0.25
1.4313637641589874	0.6989700043360189	0	0.25
1.3424226808222062	0.0	0	0.75
1.3424226808222062	0.0	0	1.0
1.3424226808222062	0.0	0	0.25
1.3424226808222062	0.0	0	0.75
1.3424226808222062	0.0	0	0.25
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	0.75
2.453318340047037	1.0413926851582251	0	1.0
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.75
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.0
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	0.75
1.146128035678238	0.3010299956639812	0	1.0
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.5
2.428134794028789	2.330413773349191	0	0.25
2.428134794028789	2.330413773349191	0	0.75
2.428134794028789	2.330413773349191	0	0.0
2.428134794028789	2.330413773349191	0	0.25
2.428134794028789	2.330413773349191	0	0.25
1.6127838567197357	1.414973347970818	0	0.0
1.6127838567197357	1.414973347970818	0	0.5
1.6127838567197357	1.414973347970818	0	0.25
1.6127838567197357	1.414973347970818	0	0.25
1.6127838567197357	1.414973347970818	0	0.5
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.0
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.25
1.1139433523068367	0.3010299956639812	0	0.75
1.1139433523068367	0.3010299956639812	0	0.0
1.1139433523068367	0.3010299956639812	0	0.5
1.1139433523068367	0.3010299956639812	0	0.75
1.1139433523068367	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.0
0.7781512503836436	0.3010299956639812	0	1.0
0.7781512503836436	0.3010299956639812	0	0.5
1.230448921378274	0.0	0	0.0
1.230448921378274	0.0	0	0.25
1.230448921378274	0.0	0	0.25
1.230448921378274	0.0	0	0.25
1.230448921378274	0.0	0	0.25
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.0
0.6020599913279624	0.0	0	0.25
0.3010299956639812	0.0	0	0.5
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.75
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.25
0.9030899869919436	0.0	0	0.75
0.9030899869919436	0.0	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.5
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.0
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	0.75
2.008600171761917	0.3010299956639812	0	0.75
2.008600171761917	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	0.75
1.7634279935629371	1.230448921378274	0	0.0
1.7634279935629371	1.230448921378274	0	0.25
1.7634279935629371	1.230448921378274	0	0.0
1.7634279935629371	1.230448921378274	0	0.25
1.7634279935629371	1.230448921378274	0	0.5
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.0
1.8260748027008264	1.57978359661681	0	0.25
2.439332693830263	1.230448921378274	0	1.0
2.439332693830263	1.230448921378274	0	0.75
2.439332693830263	1.230448921378274	0	1.0
2.439332693830263	1.230448921378274	0	0.75
2.439332693830263	1.230448921378274	0	1.0
2.3138672203691533	1.9912260756924949	0	1.0
2.3138672203691533	1.9912260756924949	0	1.0
2.3138672203691533	1.9912260756924949	0	0.75
2.3138672203691533	1.9912260756924949	0	0.75
2.3138672203691533	1.9912260756924949	0	0.75
1.869231719730976	1.6901960800285136	0	0.0
1.869231719730976	1.6901960800285136	0	0.25
1.869231719730976	1.6901960800285136	0	0.25
1.869231719730976	1.6901960800285136	0	0.0
1.869231719730976	1.6901960800285136	0	0.0
2.012837224705172	0.3010299956639812	0	0.0
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
1.5563025007672873	1.0791812460476249	0	0.25
1.5563025007672873	1.0791812460476249	0	0.5
1.5563025007672873	1.0791812460476249	0	0.0
1.5563025007672873	1.0791812460476249	0	0.5
1.5563025007672873	1.0791812460476249	0	0.5
0.6020599913279624	0.4771212547196624	0	0.5
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.25
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.25
0.7781512503836436	0.6989700043360189	0	0.25
0.7781512503836436	0.6989700043360189	0	0.0
0.7781512503836436	0.6989700043360189	0	0.0
0.7781512503836436	0.6989700043360189	0	0.25
0.7781512503836436	0.6989700043360189	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.8450980400142568	0.6020599913279624	0	0.75
0.8450980400142568	0.6020599913279624	0	1.0
0.8450980400142568	0.6020599913279624	0	1.0
0.8450980400142568	0.6020599913279624	0	0.75
0.8450980400142568	0.6020599913279624	0	0.5
1.6020599913279625	0.9030899869919436	0	0.75
1.6020599913279625	0.9030899869919436	0	0.0
1.6020599913279625	0.9030899869919436	0	0.25
1.6020599913279625	0.9030899869919436	0	1.0
1.6020599913279625	0.9030899869919436	0	0.75
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.25
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.25
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	0.75
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	0.7781512503836436	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	0.7781512503836436	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	1.255272505103306	0	0.0
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.0
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	0.75
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.0
1.1760912590556811	0.4771212547196624	0	0.25
1.1760912590556811	0.4771212547196624	0	0.25
1.1760912590556811	0.4771212547196624	0	0.0
1.1760912590556811	0.4771212547196624	0	0.5
1.0413926851582251	0.0	0	0.75
1.0413926851582251	0.0	0	0.0
1.0413926851582251	0.0	0	0.25
1.0413926851582251	0.0	0	0.75
1.0413926851582251	0.0	0	0.5
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	1.0
1.1760912590556811	1.0413926851582251	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	1.0
1.662757831681574	0.7781512503836436	0	1.0
1.662757831681574	0.7781512503836436	0	0.75
1.662757831681574	0.7781512503836436	0	0.25
1.662757831681574	0.7781512503836436	0	1.0
1.662757831681574	0.7781512503836436	0	1.0
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.5
1.414973347970818	1.0791812460476249	0	0.25
1.414973347970818	1.0791812460476249	0	0.25
1.414973347970818	1.0791812460476249	0	0.0
1.414973347970818	1.0791812460476249	0	0.0
1.414973347970818	1.0791812460476249	0	0.0
2.1398790864012365	0.0	0	0.75
2.1398790864012365	0.0	0	0.5
2.1398790864012365	0.0	0	1.0
2.1398790864012365	0.0	0	0.75
2.1398790864012365	0.0	0	0.25
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	1.0
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	0.75
1.4771212547196624	1.3617278360175928	0	1.0
1.4771212547196624	1.3617278360175928	0	0.5
1.4771212547196624	1.3617278360175928	0	0.25
1.4771212547196624	1.3617278360175928	0	0.25
1.4771212547196624	1.3617278360175928	0	0.75
1.8195439355418688	0.0	0	1.0
1.8195439355418688	0.0	0	0.75
1.8195439355418688	0.0	0	0.75
1.8195439355418688	0.0	0	0.75
1.8195439355418688	0.0	0	1.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.75
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.75
0.3010299956639812	0.0	0	0.5
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.5
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.25
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.6020599913279624	0.4771212547196624	0	1.0
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.5
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.75
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.5
3.506234359612126	1.0413926851582251	0	0.75
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.0
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.25
3.0017337128090005	0.6020599913279624	0	0.25
3.0017337128090005	0.6020599913279624	0	1.0
3.0017337128090005	0.6020599913279624	0	0.75
3.0017337128090005	0.6020599913279624	0	1.0
3.0017337128090005	0.6020599913279624	0	0.75
2.12057393120585	1.0	0	0.5
2.12057393120585	1.0	0	0.0
2.12057393120585	1.0	0	0.25
2.12057393120585	1.0	0	0.0
2.12057393120585	1.0	0	0.5
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	0.75
2.660865478003869	1.0	0	1.0
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.5
1.1139433523068367	0.7781512503836436	0	0.0
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.75
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.5
1.146128035678238	0.0	0	0.25
1.146128035678238	0.0	0	0.25
1.146128035678238	0.0	0	0.25
1.146128035678238	0.0	0	0.5
1.146128035678238	0.0	0	0.0
3.186673867499745	0.4771212547196624	0	0.75
3.186673867499745	0.4771212547196624	0	1.0
3.186673867499745	0.4771212547196624	0	0.75
3.186673867499745	0.4771212547196624	0	0.25
3.186673867499745	0.4771212547196624	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
1.1760912590556811	0.4771212547196624	0	1.0
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1139433523068367	0.0	0	1.0
1.1139433523068367	0.0	0	1.0
1.1139433523068367	0.0	0	0.75
1.1139433523068367	0.0	0	0.75
1.1139433523068367	0.0	0	1.0
1.1760912590556811	0.0	0	1.0
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	1.0
1.1760912590556811	0.0	0	0.5
1.0	0.6020599913279624	0	1.0
1.0	0.6020599913279624	0	0.0
1.0	0.6020599913279624	0	0.0
1.0	0.6020599913279624	0	0.75
1.0	0.6020599913279624	0	0.25
1.9084850188786493	0.0	0	1.0
1.9084850188786493	0.0	0	1.0
1.9084850188786493	0.0	0	1.0
1.9084850188786493	0.0	0	1.0
1.9084850188786493	0.0	0	1.0
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.5
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.5
1.1760912590556811	0.0	0	1.0
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	0.75
1.1760912590556811	0.0	0	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.25
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	0.75
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	0.75
1.919078092376074	0.3010299956639812	0	1.0
1.919078092376074	0.3010299956639812	0	1.0
1.919078092376074	0.3010299956639812	0	0.75
1.919078092376074	0.3010299956639812	0	0.75
1.919078092376074	0.3010299956639812	0	0.75
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.0
1.0791812460476249	0.9542425094393248	0	0.0
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.230448921378274	0.6020599913279624	0	0.75
1.230448921378274	0.6020599913279624	0	0.5
1.230448921378274	0.6020599913279624	0	0.5
1.230448921378274	0.6020599913279624	0	0.75
1.230448921378274	0.6020599913279624	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	1.0
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
1.863322860120456	1.0	0	0.25
1.863322860120456	1.0	0	0.25
1.863322860120456	1.0	0	0.5
1.863322860120456	1.0	0	0.5
1.863322860120456	1.0	0	0.25
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	0.75
0.7781512503836436	0.0	0	0.0
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.75
0.7781512503836436	0.0	0	0.75
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.75
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.75
0.6989700043360189	0.3010299956639812	0	0.5
0.9542425094393248	0.0	0	1.0
0.9542425094393248	0.0	0	0.0
0.9542425094393248	0.0	0	1.0
0.9542425094393248	0.0	0	0.5
0.9542425094393248	0.0	0	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.0
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.5
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.75
1.0791812460476249	0.0	0	0.75
1.0791812460476249	0.0	0	0.75
1.0791812460476249	0.0	0	1.0
1.0791812460476249	0.0	0	0.75
1.0791812460476249	0.0	0	0.5
1.2787536009528289	0.0	0	0.25
1.2787536009528289	0.0	0	0.25
1.2787536009528289	0.0	0	0.25
1.2787536009528289	0.0	0	0.25
1.2787536009528289	0.0	0	0.25
1.6532125137753435	0.7781512503836436	0	0.25
1.6532125137753435	0.7781512503836436	0	0.5
1.6532125137753435	0.7781512503836436	0	0.0
1.6532125137753435	0.7781512503836436	0	0.75
1.6532125137753435	0.7781512503836436	0	1.0
2.4712917110589387	0.4771212547196624	0	0.75
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.0
1.1760912590556811	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.25
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.75
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.25
0.0	0.0	1	1.0
0.0	0.0	1	1.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.75
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.0
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.0
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.25
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.75
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.0
0.9030899869919436	0.6020599913279624	0	0.5
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.0
0.9542425094393248	0.4771212547196624	0	0.25
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	0.5
0.9542425094393248	0.4771212547196624	0	0.0
0.9542425094393248	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.5
1.0	0.4771212547196624	0	0.0
1.0	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.25
0.9542425094393248	0.0	0	1.0
0.9542425094393248	0.0	0	0.25
0.9542425094393248	0.0	0	0.5
0.9542425094393248	0.0	0	0.5
0.9542425094393248	0.0	0	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.75
1.414973347970818	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.75
1.414973347970818	0.4771212547196624	0	1.0
0.7781512503836436	0.6020599913279624	0	0.0
0.7781512503836436	0.6020599913279624	0	0.5
0.7781512503836436	0.6020599913279624	0	0.0
0.7781512503836436	0.6020599913279624	0	0.25
0.7781512503836436	0.6020599913279624	0	0.0
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.5
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.25
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.25
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.25
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.5
1.146128035678238	0.4771212547196624	0	0.0
1.146128035678238	0.4771212547196624	0	0.5
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	1.0
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.25
1.4771212547196624	1.2041199826559248	0	0.5
1.4771212547196624	1.2041199826559248	0	0.25
1.4771212547196624	1.2041199826559248	0	0.25
1.4771212547196624	1.2041199826559248	0	0.75
1.4771212547196624	1.2041199826559248	0	0.75
0.3010299956639812	0.0	0	0.5
0.3010299956639812	0.0	0	1.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	1.0
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.0
2.3443922736851106	1.1760912590556811	0	0.25
2.3443922736851106	1.1760912590556811	0	0.25
2.3443922736851106	1.1760912590556811	0	0.75
2.3443922736851106	1.1760912590556811	0	0.75
2.3443922736851106	1.1760912590556811	0	0.0
2.5599066250361124	0.3010299956639812	0	1.0
2.5599066250361124	0.3010299956639812	0	0.75
2.5599066250361124	0.3010299956639812	0	0.75
2.5599066250361124	0.3010299956639812	0	1.0
2.5599066250361124	0.3010299956639812	0	1.0
1.724275869600789	0.0	0	0.25
1.724275869600789	0.0	0	0.25
1.724275869600789	0.0	0	0.25
1.724275869600789	0.0	0	0.0
1.724275869600789	0.0	0	0.25
1.5563025007672873	0.4771212547196624	0	1.0
1.5563025007672873	0.4771212547196624	0	1.0
1.5563025007672873	0.4771212547196624	0	0.75
1.5563025007672873	0.4771212547196624	0	0.75
1.5563025007672873	0.4771212547196624	0	0.75
2.439332693830263	1.0	0	1.0
2.439332693830263	1.0	0	1.0
2.439332693830263	1.0	0	0.25
2.439332693830263	1.0	0	0.75
2.439332693830263	1.0	0	0.25
1.0	0.0	0	0.75
1.0	0.0	0	1.0
1.0	0.0	0	1.0
1.0	0.0	0	0.75
1.0	0.0	0	1.0
1.146128035678238	0.0	0	0.5
1.146128035678238	0.0	0	0.0
1.146128035678238	0.0	0	0.25
1.146128035678238	0.0	0	0.75
1.146128035678238	0.0	0	0.25
3.143014800254095	1.0791812460476249	0	0.0
3.143014800254095	1.0791812460476249	0	0.25
3.143014800254095	1.0791812460476249	0	0.0
3.143014800254095	1.0791812460476249	0	0.25
3.143014800254095	1.0791812460476249	0	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.5
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.0
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	1.0
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.5
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.0
1.2041199826559248	1.146128035678238	0	0.75
1.2041199826559248	1.146128035678238	0	1.0
1.2041199826559248	1.146128035678238	0	0.25
1.2041199826559248	1.146128035678238	0	0.5
1.2041199826559248	1.146128035678238	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
1.5185139398778875	1.230448921378274	0	0.0
1.5185139398778875	1.230448921378274	0	0.75
1.5185139398778875	1.230448921378274	0	0.25
1.5185139398778875	1.230448921378274	0	0.25
1.5185139398778875	1.230448921378274	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.5
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.75
1.146128035678238	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.25
0.9542425094393248	0.6020599913279624	0	0.5
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
1.255272505103306	0.4771212547196624	0	0.5
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.0
0.7781512503836436	0.6020599913279624	0	0.5
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
1.5563025007672873	1.230448921378274	0	1.0
1.5563025007672873	1.230448921378274	0	0.25
1.5563025007672873	1.230448921378274	0	0.75
1.5563025007672873	1.230448921378274	0	0.75
1.5563025007672873	1.230448921378274	0	0.25
1.7781512503836436	1.414973347970818	0	1.0
1.7781512503836436	1.414973347970818	0	0.25
1.7781512503836436	1.414973347970818	0	0.25
1.7781512503836436	1.414973347970818	0	0.75
1.7781512503836436	1.414973347970818	0	0.75
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.7781512503836436	0.4771212547196624	0	1.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.0
0.6989700043360189	0.4771212547196624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.0
0.6989700043360189	0.4771212547196624	0	0.0
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.25
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.25
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.25
1.8864907251724816	1.2041199826559248	0	0.25
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.0	0.9030899869919436	0	1.0
1.0	0.9030899869919436	0	0.75
1.0	0.9030899869919436	0	1.0
1.0	0.9030899869919436	0	0.5
1.0	0.9030899869919436	0	1.0
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.0
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.25
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	0.0
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	1.0
1.724275869600789	0.8450980400142568	0	1.0
0.8450980400142568	0.7781512503836436	0	0.75
0.8450980400142568	0.7781512503836436	0	0.5
0.8450980400142568	0.7781512503836436	0	1.0
0.8450980400142568	0.7781512503836436	0	1.0
0.8450980400142568	0.7781512503836436	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.0
1.6812412373755872	0.3010299956639812	0	1.0
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.5
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.0
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.75
1.1139433523068367	0.6020599913279624	0	0.0
1.1139433523068367	0.6020599913279624	0	0.0
1.1139433523068367	0.6020599913279624	0	0.75
1.1139433523068367	0.6020599913279624	0	0.75
1.1139433523068367	0.6020599913279624	0	0.25
0.6989700043360189	0.6020599913279624	0	0.0
0.6989700043360189	0.6020599913279624	0	0.0
0.6989700043360189	0.6020599913279624	0	1.0
0.6989700043360189	0.6020599913279624	0	0.5
0.6989700043360189	0.6020599913279624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	1.0
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	1.0
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.25
1.4913616938342726	0.0	0	0.25
1.4913616938342726	0.0	0	0.75
1.4913616938342726	0.0	0	0.25
1.4913616938342726	0.0	0	0.5
1.4913616938342726	0.0	0	0.25
1.3222192947339193	0.3010299956639812	0	0.25
1.3222192947339193	0.3010299956639812	0	0.0
1.3222192947339193	0.3010299956639812	0	0.0
1.3222192947339193	0.3010299956639812	0	0.25
1.3222192947339193	0.3010299956639812	0	0.0
1.146128035678238	0.0	0	1.0
1.146128035678238	0.0	0	0.75
1.146128035678238	0.0	0	0.75
1.146128035678238	0.0	0	0.75
1.146128035678238	0.0	0	0.75
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.5
0.8450980400142568	0.3010299956639812	0	0.5
0.8450980400142568	0.3010299956639812	0	1.0
0.8450980400142568	0.3010299956639812	0	0.25
2.0827853703164503	0.9030899869919436	0	1.0
2.0827853703164503	0.9030899869919436	0	1.0
2.0827853703164503	0.9030899869919436	0	0.75
2.0827853703164503	0.9030899869919436	0	0.75
2.0827853703164503	0.9030899869919436	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.5
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.25
1.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.0	0	1.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
1.462397997898956	1.230448921378274	0	0.75
1.462397997898956	1.230448921378274	0	0.25
1.462397997898956	1.230448921378274	0	0.0
1.462397997898956	1.230448921378274	0	0.75
1.462397997898956	1.230448921378274	0	0.75
0.7781512503836436	0.4771212547196624	0	1.0
0.7781512503836436	0.4771212547196624	0	0.5
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.75
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.0
0.7781512503836436	0.3010299956639812	0	0.5
0.7781512503836436	0.3010299956639812	0	0.5
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.25
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.25
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
1.2787536009528289	0.6020599913279624	0	0.25
1.2787536009528289	0.6020599913279624	0	0.25
1.2787536009528289	0.6020599913279624	0	0.0
1.2787536009528289	0.6020599913279624	0	0.75
1.2787536009528289	0.6020599913279624	0	0.25
1.0413926851582251	0.3010299956639812	0	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	0.5
0.9542425094393248	0.0	0	0.0
0.9542425094393248	0.0	0	0.75
0.9542425094393248	0.0	0	0.25
0.9542425094393248	0.0	0	0.0
0.9542425094393248	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	1.0
1.0413926851582251	0.3010299956639812	0	0.75
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.0
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.5
0.6989700043360189	0.0	0	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.0
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	1.0
1.0413926851582251	0.4771212547196624	0	1.0
1.0413926851582251	0.4771212547196624	0	1.0
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.5
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.5
1.1760912590556811	0.6020599913279624	0	0.75
1.4313637641589874	1.255272505103306	0	0.75
1.4313637641589874	1.255272505103306	0	0.0
1.4313637641589874	1.255272505103306	0	0.25
1.4313637641589874	1.255272505103306	0	0.25
1.4313637641589874	1.255272505103306	0	0.25
1.5185139398778875	1.4913616938342726	0	0.25
1.5185139398778875	1.4913616938342726	0	0.25
1.5185139398778875	1.4913616938342726	0	0.0
1.5185139398778875	1.4913616938342726	0	0.75
1.5185139398778875	1.4913616938342726	0	0.25
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	0.75
1.9030899869919435	1.505149978319906	0	0.25
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
2.835056101720116	0.6020599913279624	0	0.25
2.835056101720116	0.6020599913279624	0	1.0
2.835056101720116	0.6020599913279624	0	0.75
2.835056101720116	0.6020599913279624	0	1.0
2.835056101720116	0.6020599913279624	0	0.75
1.2041199826559248	1.0	0	0.0
1.2041199826559248	1.0	0	0.0
1.2041199826559248	1.0	0	0.25
1.2041199826559248	1.0	0	0.25
1.2041199826559248	1.0	0	0.25
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.5
0.9030899869919436	0.6020599913279624	0	1.0
1.0413926851582251	1.0	0	0.5
1.0413926851582251	1.0	0	0.75
1.0413926851582251	1.0	0	0.75
1.0413926851582251	1.0	0	1.0
1.0413926851582251	1.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	1.0
1.7708520116421442	1.2041199826559248	0	1.0
1.6334684555795864	1.3979400086720375	0	0.5
1.6334684555795864	1.3979400086720375	0	0.75
1.6334684555795864	1.3979400086720375	0	1.0
1.6334684555795864	1.3979400086720375	0	0.5
1.6334684555795864	1.3979400086720375	0	0.5
1.9395192526186185	1.792391689498254	0	1.0
1.9395192526186185	1.792391689498254	0	1.0
1.9395192526186185	1.792391689498254	0	0.75
1.9395192526186185	1.792391689498254	0	0.75
1.9395192526186185	1.792391689498254	0	0.75
2.1760912590556813	0.6989700043360189	0	0.25
2.1760912590556813	0.6989700043360189	0	0.75
2.1760912590556813	0.6989700043360189	0	0.25
2.1760912590556813	0.6989700043360189	0	0.5
2.1760912590556813	0.6989700043360189	0	1.0
1.977723605288848	1.0791812460476249	0	0.0
1.977723605288848	1.0791812460476249	0	0.0
1.977723605288848	1.0791812460476249	0	0.25
1.977723605288848	1.0791812460476249	0	0.25
1.977723605288848	1.0791812460476249	0	0.25
2.708420900134713	1.0791812460476249	0	0.75
2.708420900134713	1.0791812460476249	0	0.25
2.708420900134713	1.0791812460476249	0	0.75
2.708420900134713	1.0791812460476249	0	1.0
2.708420900134713	1.0791812460476249	0	0.75
1.963787827345556	0.7781512503836436	0	0.0
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.6532125137753435	1.4471580313422192	0	0.25
1.6532125137753435	1.4471580313422192	0	0.0
1.6532125137753435	1.4471580313422192	0	0.0
1.6532125137753435	1.4471580313422192	0	0.25
1.6532125137753435	1.4471580313422192	0	0.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
1.6127838567197357	0.7781512503836436	0	0.25
1.6127838567197357	0.7781512503836436	0	0.25
1.6127838567197357	0.7781512503836436	0	0.75
1.6127838567197357	0.7781512503836436	0	0.5
1.6127838567197357	0.7781512503836436	0	0.25
1.4471580313422192	0.0	0	0.5
1.4471580313422192	0.0	0	0.5
1.4471580313422192	0.0	0	1.0
1.4471580313422192	0.0	0	0.5
1.4471580313422192	0.0	0	0.25
0.6989700043360189	0.0	0	0.0
0.6989700043360189	0.0	0	0.25
0.6989700043360189	0.0	0	0.0
0.6989700043360189	0.0	0	0.75
0.6989700043360189	0.0	0	0.25
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.75
1.591064607026499	0.6989700043360189	0	0.75
1.591064607026499	0.6989700043360189	0	1.0
1.591064607026499	0.6989700043360189	0	1.0
1.591064607026499	0.6989700043360189	0	0.75
1.591064607026499	0.6989700043360189	0	0.75
1.5314789170422551	1.3424226808222062	0	0.75
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5185139398778875	1.146128035678238	0	0.0
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.184691430817599	1.3222192947339193	0	1.0
2.184691430817599	1.3222192947339193	0	0.75
2.184691430817599	1.3222192947339193	0	0.75
2.184691430817599	1.3222192947339193	0	0.5
2.184691430817599	1.3222192947339193	0	0.75
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.25
2.526339277389844	0.4771212547196624	0	0.75
2.526339277389844	0.4771212547196624	0	0.25
2.526339277389844	0.4771212547196624	0	0.25
2.526339277389844	0.4771212547196624	0	0.0
2.526339277389844	0.4771212547196624	0	0.0
0.9030899869919436	0.4771212547196624	0	0.5
0.9030899869919436	0.4771212547196624	0	1.0
0.9030899869919436	0.4771212547196624	0	0.75
0.9030899869919436	0.4771212547196624	0	0.75
0.9030899869919436	0.4771212547196624	0	0.75
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.5
1.0791812460476249	0.8450980400142568	0	1.0
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	1.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.5
1.57978359661681	0.6020599913279624	0	0.0
1.57978359661681	0.6020599913279624	0	0.0
1.57978359661681	0.6020599913279624	0	0.25
1.57978359661681	0.6020599913279624	0	0.25
1.57978359661681	0.6020599913279624	0	0.25
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	0.75
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	1.0
2.798650645445269	2.622214022966295	0	1.0
2.798650645445269	2.622214022966295	0	0.75
2.798650645445269	2.622214022966295	0	0.75
2.798650645445269	2.622214022966295	0	1.0
2.798650645445269	2.622214022966295	0	0.75
2.7558748556724915	2.576341350205793	0	0.25
2.7558748556724915	2.576341350205793	0	0.0
2.7558748556724915	2.576341350205793	0	0.0
2.7558748556724915	2.576341350205793	0	0.25
2.7558748556724915	2.576341350205793	0	0.0
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.0
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.0
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.75
1.2787536009528289	1.146128035678238	0	0.0
0.8450980400142568	0.6020599913279624	0	0.25
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.75
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.5
2.593286067020457	1.5563025007672873	0	0.5
2.593286067020457	1.5563025007672873	0	0.5
2.593286067020457	1.5563025007672873	0	0.75
2.593286067020457	1.5563025007672873	0	0.25
2.593286067020457	1.5563025007672873	0	0.75
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	0.75
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.75
2.049218022670181	1.0413926851582251	0	0.25
2.3521825181113627	0.0	0	0.0
2.3521825181113627	0.0	0	0.25
2.3521825181113627	0.0	0	0.0
2.3521825181113627	0.0	0	0.25
2.3521825181113627	0.0	0	0.25
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.0
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.25
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.25
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.5
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.25
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	0.75
2.762678563727436	0.4771212547196624	0	1.0
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.25
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.0
0.3010299956639812	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
1.1760912590556811	0.3010299956639812	0	0.75
1.1760912590556811	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.75
1.1760912590556811	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.75
1.462397997898956	0.0	0	0.75
1.462397997898956	0.0	0	0.75
1.462397997898956	0.0	0	0.5
1.462397997898956	0.0	0	0.75
1.462397997898956	0.0	0	0.5
1.7323937598229686	1.5314789170422551	0	0.75
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	0.75
0.6020599913279624	0.4771212547196624	0	0.25
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.0
1.255272505103306	0.0	0	0.25
1.255272505103306	0.0	0	0.75
1.255272505103306	0.0	0	1.0
1.255272505103306	0.0	0	0.75
1.255272505103306	0.0	0	1.0
1.5314789170422551	0.6020599913279624	0	0.75
1.5314789170422551	0.6020599913279624	0	0.5
1.5314789170422551	0.6020599913279624	0	0.25
1.5314789170422551	0.6020599913279624	0	1.0
1.5314789170422551	0.6020599913279624	0	0.75
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.568201724066995	0.0	0	0.75
1.568201724066995	0.0	0	1.0
1.568201724066995	0.0	0	0.75
1.568201724066995	0.0	0	1.0
1.568201724066995	0.0	0	0.75
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.0
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.0
0.6020599913279624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.5
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.75
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.0
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.4771212547196624	0.0	0	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.9030899869919436	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.5
0.6020599913279624	0.0	0	1.0
0.6020599913279624	0.0	0	0.75
0.6020599913279624	0.0	0	0.5
0.6020599913279624	0.0	0	0.25
0.6020599913279624	0.0	0	0.5
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.5
2.315970345456918	0.4771212547196624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
1.255272505103306	1.0	0	0.0
1.255272505103306	1.0	0	0.25
1.255272505103306	1.0	0	1.0
1.255272505103306	1.0	0	0.0
1.255272505103306	1.0	0	0.0
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.0
1.8195439355418688	1.0	0	0.5
1.7853298350107671	1.0	0	0.75
1.7853298350107671	1.0	0	0.25
1.7853298350107671	1.0	0	0.0
1.7853298350107671	1.0	0	0.0
1.7853298350107671	1.0	0	0.0
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	1.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.4771212547196624	1.3010299956639813	0	1.0
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.25
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.5
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.75
0.0	0.7781512503836436	1	0.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.8195439355418688	0	0.75
1.0	1.8195439355418688	0	0.75
1.0	1.8195439355418688	0	1.0
1.0	1.8195439355418688	0	1.0
1.0	1.8195439355418688	0	1.0
1.0413926851582251	3.4101020766428607	0	0.25
1.0413926851582251	3.4101020766428607	0	0.75
1.0413926851582251	3.4101020766428607	0	0.25
1.0413926851582251	3.4101020766428607	0	0.5
1.0413926851582251	3.4101020766428607	0	0.5
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.25
1.5563025007672873	2.593286067020457	0	0.25
0.6989700043360189	2.631443769013172	0	0.25
0.6989700043360189	2.631443769013172	0	0.0
0.6989700043360189	2.631443769013172	0	0.0
0.6989700043360189	2.631443769013172	0	0.75
0.6989700043360189	2.631443769013172	0	0.25
1.0413926851582251	2.049218022670181	0	0.25
1.0413926851582251	2.049218022670181	0	0.25
1.0413926851582251	2.049218022670181	0	0.0
1.0413926851582251	2.049218022670181	0	0.0
1.0413926851582251	2.049218022670181	0	0.0
0.0	2.3521825181113627	1	0.0
0.0	2.3521825181113627	1	0.0
0.0	2.3521825181113627	1	0.25
0.0	2.3521825181113627	1	0.0
0.0	2.3521825181113627	1	0.0
1.0	2.578639209968072	0	0.0
1.0	2.578639209968072	0	0.25
1.0	2.578639209968072	0	0.25
1.0	2.578639209968072	0	0.75
1.0	2.578639209968072	0	0.25
1.0413926851582251	1.4771212547196624	0	0.25
1.0413926851582251	1.4771212547196624	0	0.5
1.0413926851582251	1.4771212547196624	0	0.25
1.0413926851582251	1.4771212547196624	0	0.75
1.0413926851582251	1.4771212547196624	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	2.762678563727436	0	1.0
0.4771212547196624	2.762678563727436	0	0.5
0.4771212547196624	2.762678563727436	0	1.0
0.4771212547196624	2.762678563727436	0	0.25
0.4771212547196624	2.762678563727436	0	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.0
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.0
0.0	0.3010299956639812	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.5
0.3010299956639812	1.1760912590556811	0	1.0
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	1.0
0.0	1.462397997898956	1	0.5
0.0	1.462397997898956	1	1.0
0.0	1.462397997898956	1	0.5
0.0	1.462397997898956	1	0.5
0.0	1.462397997898956	1	0.75
1.5314789170422551	1.7323937598229686	0	0.75
1.5314789170422551	1.7323937598229686	0	0.75
1.5314789170422551	1.7323937598229686	0	0.25
1.5314789170422551	1.7323937598229686	0	1.0
1.5314789170422551	1.7323937598229686	0	0.5
0.6020599913279624	2.53655844257153	0	0.0
0.6020599913279624	2.53655844257153	0	0.25
0.6020599913279624	2.53655844257153	0	0.25
0.6020599913279624	2.53655844257153	0	0.0
0.6020599913279624	2.53655844257153	0	0.25
0.6989700043360189	1.8512583487190752	0	0.25
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.25
0.0	1.0791812460476249	1	0.0
0.0	1.0791812460476249	1	0.5
0.0	1.0791812460476249	1	0.25
0.0	1.0791812460476249	1	0.25
0.0	1.0791812460476249	1	0.25
0.0	1.2787536009528289	1	0.0
0.0	1.2787536009528289	1	0.0
0.0	1.2787536009528289	1	0.25
0.0	1.2787536009528289	1	0.25
0.0	1.2787536009528289	1	0.25
0.7781512503836436	1.6532125137753435	0	0.5
0.7781512503836436	1.6532125137753435	0	0.0
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.0
0.4771212547196624	2.4712917110589387	0	1.0
0.4771212547196624	2.4712917110589387	0	0.25
0.4771212547196624	2.4712917110589387	0	1.0
0.4771212547196624	2.4712917110589387	0	0.75
0.4771212547196624	2.4712917110589387	0	0.75
0.3010299956639812	0.7781512503836436	0	0.0
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.5
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
1.1760912590556811	2.3443922736851106	0	0.0
1.1760912590556811	2.3443922736851106	0	0.0
1.1760912590556811	2.3443922736851106	0	0.25
1.1760912590556811	2.3443922736851106	0	0.25
1.1760912590556811	2.3443922736851106	0	0.0
0.3010299956639812	2.5599066250361124	0	0.0
0.3010299956639812	2.5599066250361124	0	0.25
0.3010299956639812	2.5599066250361124	0	0.25
0.3010299956639812	2.5599066250361124	0	0.75
0.3010299956639812	2.5599066250361124	0	0.75
0.0	1.724275869600789	1	0.0
0.0	1.724275869600789	1	0.5
0.0	1.724275869600789	1	0.25
0.0	1.724275869600789	1	0.25
0.0	1.724275869600789	1	0.25
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.5
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.25
1.0	2.439332693830263	0	0.25
1.0	2.439332693830263	0	1.0
1.0	2.439332693830263	0	0.75
1.0	2.439332693830263	0	0.75
1.0	2.439332693830263	0	0.75
0.0	1.0	1	0.75
0.0	1.0	1	0.5
0.0	1.0	1	0.75
0.0	1.0	1	0.25
0.0	1.0	1	0.0
0.0	1.146128035678238	1	1.0
0.0	1.146128035678238	1	1.0
0.0	1.146128035678238	1	1.0
0.0	1.146128035678238	1	1.0
0.0	1.146128035678238	1	0.75
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	0.75
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.5
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.75
0.7781512503836436	1.6532125137753435	0	0.75
0.7781512503836436	1.6532125137753435	0	1.0
0.7781512503836436	1.6532125137753435	0	0.75
0.0	1.4913616938342726	1	0.25
0.0	1.4913616938342726	1	0.75
0.0	1.4913616938342726	1	0.25
0.0	1.4913616938342726	1	0.75
0.0	1.4913616938342726	1	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.6989700043360189	1.4313637641589874	0	0.25
0.6989700043360189	1.4313637641589874	0	0.5
0.6989700043360189	1.4313637641589874	0	0.25
0.6989700043360189	1.4313637641589874	0	0.5
0.6989700043360189	1.4313637641589874	0	0.25
0.0	1.3424226808222062	1	0.0
0.0	1.3424226808222062	1	0.0
0.0	1.3424226808222062	1	0.25
0.0	1.3424226808222062	1	0.0
0.0	1.3424226808222062	1	0.25
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.25
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.5
0.3010299956639812	2.285557309007774	0	0.25
0.3010299956639812	2.285557309007774	0	0.25
0.3010299956639812	2.285557309007774	0	0.75
0.3010299956639812	2.285557309007774	0	0.75
0.3010299956639812	2.285557309007774	0	0.25
1.2041199826559248	1.8864907251724816	0	0.75
1.2041199826559248	1.8864907251724816	0	1.0
1.2041199826559248	1.8864907251724816	0	0.75
1.2041199826559248	1.8864907251724816	0	1.0
1.2041199826559248	1.8864907251724816	0	1.0
1.1139433523068367	1.845098040014257	0	0.0
1.1139433523068367	1.845098040014257	0	0.0
1.1139433523068367	1.845098040014257	0	0.5
1.1139433523068367	1.845098040014257	0	0.25
1.1139433523068367	1.845098040014257	0	0.5
0.9030899869919436	1.0	0	0.75
0.9030899869919436	1.0	0	0.25
0.9030899869919436	1.0	0	0.5
0.9030899869919436	1.0	0	0.0
0.9030899869919436	1.0	0	0.25
0.6020599913279624	1.5440680443502757	0	0.25
0.6020599913279624	1.5440680443502757	0	0.0
0.6020599913279624	1.5440680443502757	0	0.0
0.6020599913279624	1.5440680443502757	0	0.25
0.6020599913279624	1.5440680443502757	0	0.0
0.4771212547196624	1.57978359661681	0	0.0
0.4771212547196624	1.57978359661681	0	0.5
0.4771212547196624	1.57978359661681	0	0.25
0.4771212547196624	1.57978359661681	0	0.0
0.4771212547196624	1.57978359661681	0	0.25
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.5
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.75
0.7781512503836436	0.8450980400142568	0	0.75
0.7781512503836436	0.8450980400142568	0	0.75
0.7781512503836436	0.8450980400142568	0	1.0
0.7781512503836436	0.8450980400142568	0	1.0
0.7781512503836436	0.8450980400142568	0	0.75
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
1.0413926851582251	3.506234359612126	0	0.25
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	1.0
1.57978359661681	2.7589118923979736	0	0.25
1.57978359661681	2.7589118923979736	0	0.5
1.57978359661681	2.7589118923979736	0	0.25
1.57978359661681	2.7589118923979736	0	0.0
1.57978359661681	2.7589118923979736	0	0.0
0.6020599913279624	3.0017337128090005	0	0.25
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	1.0
1.0	2.12057393120585	0	0.0
1.0	2.12057393120585	0	0.0
1.0	2.12057393120585	0	0.25
1.0	2.12057393120585	0	0.25
1.0	2.12057393120585	0	0.5
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.0
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.0
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
0.7781512503836436	1.1139433523068367	0	0.0
0.7781512503836436	1.1139433523068367	0	1.0
0.7781512503836436	1.1139433523068367	0	0.75
0.7781512503836436	1.1139433523068367	0	0.5
0.7781512503836436	1.1139433523068367	0	0.5
0.0	1.146128035678238	1	0.5
0.0	1.146128035678238	1	0.25
0.0	1.146128035678238	1	0.75
0.0	1.146128035678238	1	0.75
0.0	1.146128035678238	1	1.0
0.4771212547196624	3.186673867499745	0	1.0
0.4771212547196624	3.186673867499745	0	0.5
0.4771212547196624	3.186673867499745	0	0.75
0.4771212547196624	3.186673867499745	0	0.5
0.4771212547196624	3.186673867499745	0	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.4771212547196624	1.1760912590556811	0	0.0
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	1.0
0.4771212547196624	1.1760912590556811	0	1.0
0.4771212547196624	1.1760912590556811	0	0.5
0.0	1.1139433523068367	1	0.0
0.0	1.1139433523068367	1	0.75
0.0	1.1139433523068367	1	0.0
0.0	1.1139433523068367	1	0.25
0.0	1.1139433523068367	1	0.25
0.0	1.4913616938342726	1	1.0
0.0	1.4913616938342726	1	0.25
0.0	1.4913616938342726	1	0.5
0.0	1.4913616938342726	1	0.5
0.0	1.4913616938342726	1	0.75
0.3010299956639812	1.3222192947339193	0	0.25
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.25
0.0	1.146128035678238	1	0.25
0.0	1.146128035678238	1	0.0
0.0	1.146128035678238	1	0.25
0.0	1.146128035678238	1	0.75
0.0	1.146128035678238	1	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.9030899869919436	2.0827853703164503	0	1.0
0.9030899869919436	2.0827853703164503	0	0.25
0.9030899869919436	2.0827853703164503	0	0.5
0.9030899869919436	2.0827853703164503	0	0.5
0.9030899869919436	2.0827853703164503	0	0.5
0.4771212547196624	2.227886704613673	0	0.25
0.4771212547196624	2.227886704613673	0	0.75
0.4771212547196624	2.227886704613673	0	0.75
0.4771212547196624	2.227886704613673	0	0.0
0.4771212547196624	2.227886704613673	0	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	0.25
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	1.0
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.25
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.0
1.0791812460476249	2.708420900134713	0	0.0
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.5
0.7781512503836436	1.963787827345556	0	0.25
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.0
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.5
0.3010299956639812	3.04688519083771	0	0.25
0.3010299956639812	3.04688519083771	0	0.0
0.3010299956639812	3.04688519083771	0	0.0
0.3010299956639812	3.04688519083771	0	0.25
0.3010299956639812	3.04688519083771	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.5
0.0	1.4471580313422192	1	0.25
0.0	1.4471580313422192	1	0.25
0.0	1.4471580313422192	1	0.25
0.0	1.4471580313422192	1	0.0
0.0	1.4471580313422192	1	0.25
0.0	0.6989700043360189	1	0.0
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.5
0.0	0.6989700043360189	1	0.25
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.5
0.6989700043360189	1.591064607026499	0	0.75
0.6989700043360189	1.591064607026499	0	1.0
0.6989700043360189	1.591064607026499	0	0.75
0.6989700043360189	1.591064607026499	0	0.5
0.6989700043360189	1.591064607026499	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	1.0
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.5
1.0	1.863322860120456	0	0.0
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.5
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.75
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.25
0.0	0.7781512503836436	1	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.0	0.9542425094393248	1	0.0
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	1.0
0.0	0.9542425094393248	1	0.75
0.0	0.9542425094393248	1	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.5
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	1.414973347970818	0	1.0
0.4771212547196624	1.414973347970818	0	0.75
0.4771212547196624	1.414973347970818	0	0.25
0.4771212547196624	1.414973347970818	0	0.75
0.4771212547196624	1.414973347970818	0	0.75
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.75
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.75
0.6020599913279624	0.9030899869919436	0	1.0
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.75
1.230448921378274	2.582063362911709	0	0.25
0.4771212547196624	3.1075491297446862	0	0.75
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.7781512503836436	2.012837224705172	0	0.25
0.7781512503836436	2.012837224705172	0	0.75
0.7781512503836436	2.012837224705172	0	0.25
0.7781512503836436	2.012837224705172	0	0.75
0.7781512503836436	2.012837224705172	0	0.75
1.255272505103306	2.012837224705172	0	0.25
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
0.4771212547196624	3.1598678470925665	0	0.25
0.4771212547196624	3.1598678470925665	0	0.0
0.4771212547196624	3.1598678470925665	0	0.75
0.4771212547196624	3.1598678470925665	0	0.75
0.4771212547196624	3.1598678470925665	0	0.25
0.4771212547196624	1.1760912590556811	0	0.0
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	0.5
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	0.25
0.0	1.0413926851582251	1	0.25
0.0	1.0413926851582251	1	0.0
0.0	1.0413926851582251	1	0.25
0.0	1.0413926851582251	1	0.25
0.0	1.0413926851582251	1	0.0
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.0
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.0
0.0	1.380211241711606	1	0.5
0.0	1.380211241711606	1	0.75
0.0	1.380211241711606	1	0.75
0.0	1.380211241711606	1	0.5
0.0	1.380211241711606	1	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	1.0
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
1.380211241711606	1.9867717342662448	0	0.25
1.380211241711606	1.9867717342662448	0	0.5
1.380211241711606	1.9867717342662448	0	0.25
1.380211241711606	1.9867717342662448	0	0.0
1.380211241711606	1.9867717342662448	0	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.75
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.75
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.25
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.576341350205793	2.7558748556724915	0	0.25
2.576341350205793	2.7558748556724915	0	0.0
2.576341350205793	2.7558748556724915	0	0.75
2.576341350205793	2.7558748556724915	0	0.0
2.576341350205793	2.7558748556724915	0	0.0
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.0
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.25
1.146128035678238	1.2787536009528289	0	0.25
1.146128035678238	1.2787536009528289	0	0.75
1.146128035678238	1.2787536009528289	0	0.75
1.146128035678238	1.2787536009528289	0	0.25
1.146128035678238	1.2787536009528289	0	0.25
0.6020599913279624	0.8450980400142568	0	0.0
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
1.2041199826559248	1.4771212547196624	0	0.5
1.2041199826559248	1.4771212547196624	0	0.25
1.2041199826559248	1.4771212547196624	0	0.75
1.2041199826559248	1.4771212547196624	0	0.25
1.2041199826559248	1.4771212547196624	0	0.0
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.0
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.5
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.5
0.0	0.3010299956639812	1	0.5
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.0
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	1.0
0.9030899869919436	1.4771212547196624	0	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.6989700043360189	2.72916478969277	0	0.75
0.6989700043360189	2.72916478969277	0	1.0
0.6989700043360189	2.72916478969277	0	1.0
0.6989700043360189	2.72916478969277	0	0.75
0.6989700043360189	2.72916478969277	0	1.0
1.3222192947339193	1.4313637641589874	0	1.0
1.3222192947339193	1.4313637641589874	0	0.25
1.3222192947339193	1.4313637641589874	0	0.75
1.3222192947339193	1.4313637641589874	0	0.75
1.3222192947339193	1.4313637641589874	0	1.0
1.462397997898956	1.5185139398778875	0	0.75
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
0.6020599913279624	1.2787536009528289	0	0.75
0.6020599913279624	1.2787536009528289	0	1.0
0.6020599913279624	1.2787536009528289	0	0.0
0.6020599913279624	1.2787536009528289	0	0.25
0.6020599913279624	1.2787536009528289	0	0.5
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.0
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	0.75
0.0	0.9542425094393248	1	1.0
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	0.5
0.0	0.9542425094393248	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.0
0.3010299956639812	1.0413926851582251	0	0.25
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.0
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.0
0.0	0.6989700043360189	1	0.0
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.25
0.0	0.6989700043360189	1	0.5
0.0	0.6989700043360189	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	0.25
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.6020599913279624	1.1760912590556811	0	0.5
0.6020599913279624	1.1760912590556811	0	0.75
0.6020599913279624	1.1760912590556811	0	0.75
0.6020599913279624	1.1760912590556811	0	1.0
0.6020599913279624	1.1760912590556811	0	1.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.25
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	0.5
0.4771212547196624	0.9542425094393248	0	0.5
0.4771212547196624	1.0	0	0.0
0.4771212547196624	1.0	0	0.5
0.4771212547196624	1.0	0	0.25
0.4771212547196624	1.0	0	0.5
0.4771212547196624	1.0	0	0.25
0.0	0.9542425094393248	1	0.75
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	0.75
0.0	0.9542425094393248	1	0.25
0.0	0.9542425094393248	1	0.5
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.0
0.9542425094393248	1.1760912590556811	0	0.25
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.5
1.2787536009528289	1.3222192947339193	0	1.0
0.6020599913279624	1.146128035678238	0	0.5
0.6020599913279624	1.146128035678238	0	0.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	0.25
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.5
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.75
0.4771212547196624	1.255272505103306	0	0.75
0.4771212547196624	1.255272505103306	0	0.5
0.4771212547196624	1.255272505103306	0	0.25
0.4771212547196624	1.255272505103306	0	0.5
0.4771212547196624	1.255272505103306	0	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.6020599913279624	0.7781512503836436	0	0.5
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	0.75
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1139433523068367	0	0.5
0.3010299956639812	1.1139433523068367	0	0.0
0.3010299956639812	1.1139433523068367	0	0.25
0.3010299956639812	1.1139433523068367	0	0.25
0.3010299956639812	1.1139433523068367	0	0.5
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	1.0
0.0	1.230448921378274	1	0.5
0.0	1.230448921378274	1	0.0
0.0	1.230448921378274	1	0.0
0.0	1.230448921378274	1	0.25
0.0	1.230448921378274	1	0.0
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	0.5
0.0	0.9030899869919436	1	0.75
0.0	0.9030899869919436	1	0.5
0.0	0.9030899869919436	1	0.75
0.0	0.9030899869919436	1	0.75
0.0	0.9030899869919436	1	0.5
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	2.008600171761917	0	1.0
0.3010299956639812	2.008600171761917	0	0.5
0.3010299956639812	2.008600171761917	0	0.75
0.3010299956639812	2.008600171761917	0	0.75
0.3010299956639812	2.008600171761917	0	1.0
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	1.0
0.3010299956639812	1.568201724066995	0	0.5
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	1.0
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.5
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.75
0.0	1.934498451243568	1	0.25
0.0	1.934498451243568	1	0.0
0.0	1.934498451243568	1	0.25
0.0	1.934498451243568	1	0.5
0.0	1.934498451243568	1	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	1.0
0.0	0.0	1	0.75
0.3010299956639812	0.9542425094393248	0	0.25
0.3010299956639812	0.9542425094393248	0	0.5
0.3010299956639812	0.9542425094393248	0	0.5
0.3010299956639812	0.9542425094393248	0	0.25
0.3010299956639812	0.9542425094393248	0	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
1.255272505103306	1.4313637641589874	0	0.0
1.255272505103306	1.4313637641589874	0	0.75
1.255272505103306	1.4313637641589874	0	0.5
1.255272505103306	1.4313637641589874	0	0.5
1.255272505103306	1.4313637641589874	0	0.0
1.4913616938342726	1.5185139398778875	0	1.0
1.4913616938342726	1.5185139398778875	0	1.0
1.4913616938342726	1.5185139398778875	0	0.75
1.4913616938342726	1.5185139398778875	0	0.75
1.4913616938342726	1.5185139398778875	0	0.75
1.4471580313422192	2.4913616938342726	0	0.5
1.4471580313422192	2.4913616938342726	0	0.25
1.4471580313422192	2.4913616938342726	0	0.25
1.4471580313422192	2.4913616938342726	0	0.75
1.4471580313422192	2.4913616938342726	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.75
1.505149978319906	1.9030899869919435	0	0.0
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.0
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.25
1.0	1.2041199826559248	0	0.25
1.0	1.2041199826559248	0	0.5
1.0	1.2041199826559248	0	0.25
1.0	1.2041199826559248	0	0.5
1.0	1.2041199826559248	0	0.25
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.0
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
1.2041199826559248	1.7708520116421442	0	0.25
1.2041199826559248	1.7708520116421442	0	1.0
1.2041199826559248	1.7708520116421442	0	0.25
1.2041199826559248	1.7708520116421442	0	0.5
1.2041199826559248	1.7708520116421442	0	1.0
1.3979400086720375	1.6334684555795864	0	0.75
1.3979400086720375	1.6334684555795864	0	1.0
1.3979400086720375	1.6334684555795864	0	1.0
1.3979400086720375	1.6334684555795864	0	0.75
1.3979400086720375	1.6334684555795864	0	0.75
1.792391689498254	1.9395192526186185	0	0.5
1.792391689498254	1.9395192526186185	0	0.75
1.792391689498254	1.9395192526186185	0	0.75
1.792391689498254	1.9395192526186185	0	0.25
1.792391689498254	1.9395192526186185	0	1.0
0.6020599913279624	1.230448921378274	0	0.25
0.6020599913279624	1.230448921378274	0	0.75
0.6020599913279624	1.230448921378274	0	0.25
0.6020599913279624	1.230448921378274	0	0.75
0.6020599913279624	1.230448921378274	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.5
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.0
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	0.75
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	1.0
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.75
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
1.230448921378274	1.7634279935629371	0	0.75
1.230448921378274	1.7634279935629371	0	0.75
1.230448921378274	1.7634279935629371	0	0.25
1.230448921378274	1.7634279935629371	0	1.0
1.230448921378274	1.7634279935629371	0	0.5
1.57978359661681	1.8260748027008264	0	0.75
1.57978359661681	1.8260748027008264	0	0.75
1.57978359661681	1.8260748027008264	0	0.25
1.57978359661681	1.8260748027008264	0	0.25
1.57978359661681	1.8260748027008264	0	0.0
1.230448921378274	2.439332693830263	0	0.25
1.230448921378274	2.439332693830263	0	1.0
1.230448921378274	2.439332693830263	0	0.5
1.230448921378274	2.439332693830263	0	0.25
1.230448921378274	2.439332693830263	0	0.75
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	1.0
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	0.25
1.6901960800285136	1.869231719730976	0	0.0
1.6901960800285136	1.869231719730976	0	0.0
1.6901960800285136	1.869231719730976	0	0.25
1.6901960800285136	1.869231719730976	0	0.25
1.6901960800285136	1.869231719730976	0	0.0
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	2.012837224705172	0	0.25
0.3010299956639812	2.012837224705172	0	0.25
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
1.0791812460476249	1.5563025007672873	0	0.25
1.0791812460476249	1.5563025007672873	0	0.75
1.0791812460476249	1.5563025007672873	0	0.75
1.0791812460476249	1.5563025007672873	0	0.5
1.0791812460476249	1.5563025007672873	0	0.25
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.75
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	0.25
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	0.25
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	1.0
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	0.75
0.6020599913279624	0.8450980400142568	0	0.75
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	0.75
0.9030899869919436	1.6020599913279625	0	0.75
1.0	1.146128035678238	0	1.0
1.0	1.146128035678238	0	1.0
1.0	1.146128035678238	0	0.75
1.0	1.146128035678238	0	0.75
1.0	1.146128035678238	0	0.5
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	1.146128035678238	0	0.5
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.5
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
1.146128035678238	2.628388930050312	0	1.0
1.146128035678238	2.628388930050312	0	0.75
1.146128035678238	2.628388930050312	0	1.0
1.146128035678238	2.628388930050312	0	0.5
1.146128035678238	2.628388930050312	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.5
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.75
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.25
1.146128035678238	1.5185139398778875	0	0.75
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.3222192947339193	2.184691430817599	0	0.5
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.25
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.25
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.75
0.4771212547196624	2.526339277389844	0	0.25
0.4771212547196624	0.9030899869919436	0	0.25
0.4771212547196624	0.9030899869919436	0	0.75
0.4771212547196624	0.9030899869919436	0	0.75
0.4771212547196624	0.9030899869919436	0	0.5
0.4771212547196624	0.9030899869919436	0	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.8450980400142568	1.0791812460476249	0	0.5
0.8450980400142568	1.0791812460476249	0	0.0
0.8450980400142568	1.0791812460476249	0	0.0
0.8450980400142568	1.0791812460476249	0	0.25
0.8450980400142568	1.0791812460476249	0	0.5
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.6020599913279624	1.57978359661681	0	0.75
0.6020599913279624	1.57978359661681	0	1.0
0.6020599913279624	1.57978359661681	0	0.25
0.6020599913279624	1.57978359661681	0	0.75
0.6020599913279624	1.57978359661681	0	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.6989700043360189	1.0413926851582251	0	0.0
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	1.0
1.6020599913279625	1.7160033436347992	0	1.0
1.6020599913279625	1.7160033436347992	0	1.0
1.6020599913279625	1.7160033436347992	0	0.5
1.6020599913279625	1.7160033436347992	0	0.75
1.6020599913279625	1.7160033436347992	0	0.5
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	1.0
0.4771212547196624	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	0.0
0.9542425094393248	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	1.0
0.9542425094393248	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.5
0.6989700043360189	1.6434526764861874	0	0.25
0.6989700043360189	1.6434526764861874	0	0.0
0.6989700043360189	1.6434526764861874	0	0.0
0.6989700043360189	1.6434526764861874	0	0.75
0.6989700043360189	1.6434526764861874	0	0.25
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.5
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.75
0.0	2.1398790864012365	1	0.25
0.0	2.1398790864012365	1	0.0
0.0	2.1398790864012365	1	0.0
0.0	2.1398790864012365	1	0.0
0.0	2.1398790864012365	1	0.25
1.4771212547196624	2.0293837776852097	0	1.0
1.4771212547196624	2.0293837776852097	0	0.75
1.4771212547196624	2.0293837776852097	0	1.0
1.4771212547196624	2.0293837776852097	0	0.5
1.4771212547196624	2.0293837776852097	0	0.75
1.3617278360175928	1.4771212547196624	0	0.0
1.3617278360175928	1.4771212547196624	0	0.0
1.3617278360175928	1.4771212547196624	0	0.25
1.3617278360175928	1.4771212547196624	0	0.75
1.3617278360175928	1.4771212547196624	0	0.25
0.0	1.8195439355418688	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	1.8195439355418688	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.6020599913279624	0.9542425094393248	0	0.25
0.6020599913279624	0.9542425094393248	0	0.25
0.6020599913279624	0.9542425094393248	0	0.5
0.6020599913279624	0.9542425094393248	0	0.0
0.6020599913279624	0.9542425094393248	0	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	1.0
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.25
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.5
0.4771212547196624	0.6020599913279624	0	0.5
0.4771212547196624	0.6020599913279624	0	0.75
0.4771212547196624	0.6020599913279624	0	0.75
0.6020599913279624	1.146128035678238	0	1.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	1.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	0.75
0.4771212547196624	0.8450980400142568	0	0.25
0.4771212547196624	0.8450980400142568	0	0.0
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	1.0
0.6020599913279624	1.8512583487190752	0	1.0
0.6020599913279624	1.8512583487190752	0	0.0
0.6020599913279624	1.8512583487190752	0	0.25
0.6020599913279624	1.8512583487190752	0	0.75
0.6020599913279624	1.8512583487190752	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.0	1.255272505103306	1	0.0
0.0	1.255272505103306	1	0.75
0.0	1.255272505103306	1	0.75
0.0	1.255272505103306	1	0.25
0.0	1.255272505103306	1	0.5
0.6020599913279624	1.5314789170422551	0	0.75
0.6020599913279624	1.5314789170422551	0	0.75
0.6020599913279624	1.5314789170422551	0	1.0
0.6020599913279624	1.5314789170422551	0	0.25
0.6020599913279624	1.5314789170422551	0	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.25
0.0	1.568201724066995	1	0.75
0.0	1.568201724066995	1	0.25
0.0	1.568201724066995	1	0.0
0.0	1.568201724066995	1	0.25
0.0	1.568201724066995	1	0.25
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.0
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	1.0
0.3010299956639812	0.9030899869919436	0	0.5
0.3010299956639812	0.9030899869919436	0	1.0
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.5
0.3010299956639812	1.1760912590556811	0	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.0
0.3010299956639812	0.9030899869919436	0	0.5
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.0
0.0	0.9030899869919436	1	0.25
0.0	0.9030899869919436	1	0.0
0.0	0.9030899869919436	1	0.75
0.0	0.9030899869919436	1	0.5
0.0	0.9030899869919436	1	0.25
0.0	0.6989700043360189	1	0.5
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.75
0.0	0.6989700043360189	1	0.75
0.0	1.1760912590556811	1	0.0
0.0	1.1760912590556811	1	0.0
0.0	1.1760912590556811	1	0.0
0.0	1.1760912590556811	1	0.25
0.0	1.1760912590556811	1	0.25
0.6020599913279624	1.0	0	0.75
0.6020599913279624	1.0	0	1.0
0.6020599913279624	1.0	0	0.75
0.6020599913279624	1.0	0	0.5
0.6020599913279624	1.0	0	0.25
0.0	1.9084850188786493	1	0.75
0.0	1.9084850188786493	1	0.75
0.0	1.9084850188786493	1	0.25
0.0	1.9084850188786493	1	0.0
0.0	1.9084850188786493	1	0.25
0.3010299956639812	1.505149978319906	0	0.75
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	1.505149978319906	0	0.25
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.0	1.1760912590556811	1	0.75
0.0	1.1760912590556811	1	0.25
0.0	1.1760912590556811	1	0.0
0.0	1.1760912590556811	1	0.25
0.0	1.1760912590556811	1	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.0
0.3010299956639812	0.7781512503836436	0	0.25
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	1.0
0.0	0.6020599913279624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.6989700043360189	1.3617278360175928	0	0.75
0.6989700043360189	1.3617278360175928	0	1.0
0.6989700043360189	1.3617278360175928	0	0.5
0.6989700043360189	1.3617278360175928	0	0.75
0.6989700043360189	1.3617278360175928	0	0.75
0.0	0.3010299956639812	1	0.5
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.0
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.0
0.4771212547196624	1.8573324964312683	0	0.25
0.4771212547196624	1.8573324964312683	0	0.0
0.4771212547196624	1.8573324964312683	0	0.25
0.4771212547196624	1.8573324964312683	0	0.0
0.4771212547196624	1.8573324964312683	0	0.5
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.25
0.0	0.3010299956639812	1	0.75
0.0	0.3010299956639812	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.5
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.0
0.0	0.4771212547196624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.5
0.4771212547196624	2.315970345456918	0	0.5
0.4771212547196624	2.315970345456918	0	0.5
0.4771212547196624	2.315970345456918	0	0.25
0.4771212547196624	2.315970345456918	0	0.75
0.4771212547196624	2.315970345456918	0	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.4771212547196624	1.806179973983887	0	0.5
0.4771212547196624	1.806179973983887	0	0.75
0.4771212547196624	1.806179973983887	0	0.5
0.4771212547196624	1.806179973983887	0	0.0
0.4771212547196624	1.806179973983887	0	0.75
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.146128035678238	0	0.0
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.146128035678238	0	0.0
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.6812412373755872	0	1.0
0.3010299956639812	1.6812412373755872	0	1.0
0.3010299956639812	1.6812412373755872	0	0.5
0.3010299956639812	1.6812412373755872	0	0.75
0.3010299956639812	1.6812412373755872	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.5
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.0
0.0	0.6020599913279624	1	0.25
0.0	0.6020599913279624	1	0.5
0.0	0.6020599913279624	1	0.25
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	1.0
0.6020599913279624	1.0413926851582251	0	0.75
0.7781512503836436	1.1139433523068367	0	0.0
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.25
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.0
1.3617278360175928	1.6812412373755872	0	0.0
1.3617278360175928	1.6812412373755872	0	0.25
1.3617278360175928	1.6812412373755872	0	0.5
1.3617278360175928	1.6812412373755872	0	0.0
1.3617278360175928	1.6812412373755872	0	0.0
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.5
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.5
0.9030899869919436	1.255272505103306	0	0.0
0.9030899869919436	1.255272505103306	0	0.25
0.9030899869919436	1.255272505103306	0	0.0
0.9030899869919436	1.255272505103306	0	0.25
0.9030899869919436	1.255272505103306	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.5
0.6989700043360189	1.1139433523068367	0	1.0
0.6989700043360189	1.1139433523068367	0	0.75
0.6989700043360189	1.1139433523068367	0	1.0
0.6989700043360189	1.1139433523068367	0	0.75
0.6989700043360189	1.1139433523068367	0	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.5
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	1.0
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.25
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	0.75
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	1.0
0.0	0.4771212547196624	1	0.75
1.230448921378274	1.5185139398778875	0	0.25
1.230448921378274	1.5185139398778875	0	0.75
1.230448921378274	1.5185139398778875	0	0.75
1.230448921378274	1.5185139398778875	0	0.0
1.230448921378274	1.5185139398778875	0	1.0
2.0170333392987803	2.1958996524092336	0	0.0
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.0
2.330413773349191	2.428134794028789	0	0.75
1.414973347970818	1.6127838567197357	0	0.25
1.414973347970818	1.6127838567197357	0	0.0
1.414973347970818	1.6127838567197357	0	0.25
1.414973347970818	1.6127838567197357	0	0.75
1.414973347970818	1.6127838567197357	0	0.25
1.6334684555795864	1.9493900066449128	0	0.75
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	0.75
1.0791812460476249	2.0827853703164503	0	0.5
1.0791812460476249	2.0827853703164503	0	0.75
1.0791812460476249	2.0827853703164503	0	1.0
1.0791812460476249	2.0827853703164503	0	1.0
1.0791812460476249	2.0827853703164503	0	0.75
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	0.75
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.6989700043360189	0	0.75
0.3010299956639812	0.6989700043360189	0	1.0
0.3010299956639812	0.6989700043360189	0	0.75
0.3010299956639812	0.6989700043360189	0	1.0
0.3010299956639812	0.6989700043360189	0	0.75
0.6020599913279624	1.1139433523068367	0	0.5
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.0
0.4771212547196624	2.4800069429571505	0	0.25
0.4771212547196624	2.4800069429571505	0	0.75
0.4771212547196624	2.4800069429571505	0	0.25
0.4771212547196624	2.4800069429571505	0	0.0
0.4771212547196624	2.4800069429571505	0	0.0
1.505149978319906	1.8976270912904407	0	1.0
1.505149978319906	1.8976270912904407	0	0.5
1.505149978319906	1.8976270912904407	0	0.75
1.505149978319906	1.8976270912904407	0	0.75
1.505149978319906	1.8976270912904407	0	0.5
0.7781512503836436	1.4771212547196624	0	0.75
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25


==> tikzdataset/dataset_svo_isolated.dat <==
SVO	OVS	Isolated	Alignment
2.4800069429571505	0.4771212547196624	0	0.75
2.4800069429571505	0.4771212547196624	0	0.25
2.4800069429571505	0.4771212547196624	0	0.5
2.4800069429571505	0.4771212547196624	0	0.75
2.4800069429571505	0.4771212547196624	0	1.0
1.934498451243568	0.0	1	0.0
1.934498451243568	0.0	1	0.25
1.934498451243568	0.0	1	0.25
1.934498451243568	0.0	1	0.25
1.934498451243568	0.0	1	0.5
2.628388930050312	1.146128035678238	0	0.5
2.628388930050312	1.146128035678238	0	0.5
2.628388930050312	1.146128035678238	0	0.25
2.628388930050312	1.146128035678238	0	0.25
2.628388930050312	1.146128035678238	0	0.5
1.9867717342662448	1.380211241711606	0	0.5
1.9867717342662448	1.380211241711606	0	0.0
1.9867717342662448	1.380211241711606	0	0.0
1.9867717342662448	1.380211241711606	0	0.25
1.9867717342662448	1.380211241711606	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
1.8512583487190752	0.6020599913279624	0	0.25
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.5
2.72916478969277	0.6989700043360189	0	0.75
2.72916478969277	0.6989700043360189	0	0.5
2.227886704613673	0.4771212547196624	0	0.25
2.227886704613673	0.4771212547196624	0	0.25
2.227886704613673	0.4771212547196624	0	0.5
2.227886704613673	0.4771212547196624	0	0.75
2.227886704613673	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.25
1.8573324964312683	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.75
1.8573324964312683	0.4771212547196624	0	0.5
1.8573324964312683	0.4771212547196624	0	0.75
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.0
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
2.0827853703164503	1.0791812460476249	0	0.25
2.0827853703164503	1.0791812460476249	0	1.0
2.0827853703164503	1.0791812460476249	0	0.75
2.0827853703164503	1.0791812460476249	0	0.25
2.0827853703164503	1.0791812460476249	0	0.5
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.25
1.0791812460476249	0.7781512503836436	0	0.0
1.0791812460476249	0.7781512503836436	0	0.25
1.0413926851582251	0.4771212547196624	0	0.0
1.0413926851582251	0.4771212547196624	0	0.0
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	0.5
1.0413926851582251	0.4771212547196624	0	0.25
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.5
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.25
1.568201724066995	0.3010299956639812	0	0.0
0.3010299956639812	0.0	1	0.5
0.3010299956639812	0.0	1	0.5
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.0
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.0
0.6020599913279624	0.3010299956639812	0	0.0
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.5
1.146128035678238	1.0	0	0.25
1.146128035678238	1.0	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	1.0
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.0
1.380211241711606	0.0	1	0.5
1.380211241711606	0.0	1	0.25
1.380211241711606	0.0	1	0.25
1.380211241711606	0.0	1	0.5
1.380211241711606	0.0	1	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.8450980400142568	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	0.0
0.8450980400142568	0.4771212547196624	0	0.0
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.25
1.4771212547196624	0.9030899869919436	0	0.75
1.4771212547196624	0.9030899869919436	0	0.5
1.4771212547196624	0.9030899869919436	0	0.25
1.4771212547196624	0.9030899869919436	0	0.25
1.4771212547196624	0.9030899869919436	0	0.25
1.3617278360175928	0.6989700043360189	0	0.25
1.3617278360175928	0.6989700043360189	0	0.0
1.3617278360175928	0.6989700043360189	0	0.0
1.3617278360175928	0.6989700043360189	0	0.75
1.3617278360175928	0.6989700043360189	0	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	1.0
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.5
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.25
0.7781512503836436	0.0	1	0.0
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.25
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.0
1.1139433523068367	0.6989700043360189	0	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.75
1.1760912590556811	0.9542425094393248	0	0.0
1.1760912590556811	0.9542425094393248	0	0.25
1.1760912590556811	0.9542425094393248	0	0.0
1.1760912590556811	0.9542425094393248	0	0.25
1.1760912590556811	0.9542425094393248	0	0.25
1.3222192947339193	1.2787536009528289	0	0.25
1.3222192947339193	1.2787536009528289	0	0.5
1.3222192947339193	1.2787536009528289	0	0.75
1.3222192947339193	1.2787536009528289	0	0.75
1.3222192947339193	1.2787536009528289	0	0.75
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
1.740362689494244	0.4771212547196624	0	0.25
1.740362689494244	0.4771212547196624	0	1.0
1.740362689494244	0.4771212547196624	0	0.25
1.740362689494244	0.4771212547196624	0	0.5
1.740362689494244	0.4771212547196624	0	0.25
1.6532125137753435	0.7781512503836436	0	0.5
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.6532125137753435	0.7781512503836436	0	1.0
1.4913616938342726	0.0	1	1.0
1.4913616938342726	0.0	1	0.75
1.4913616938342726	0.0	1	1.0
1.4913616938342726	0.0	1	1.0
1.4913616938342726	0.0	1	1.0
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.25
0.8450980400142568	0.7781512503836436	0	0.0
0.8450980400142568	0.7781512503836436	0	0.25
0.6020599913279624	0.0	1	0.0
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.0
1.4313637641589874	0.6989700043360189	0	0.75
1.4313637641589874	0.6989700043360189	0	0.25
1.4313637641589874	0.6989700043360189	0	0.5
1.4313637641589874	0.6989700043360189	0	0.25
1.4313637641589874	0.6989700043360189	0	0.25
1.3424226808222062	0.0	1	0.75
1.3424226808222062	0.0	1	1.0
1.3424226808222062	0.0	1	0.25
1.3424226808222062	0.0	1	0.75
1.3424226808222062	0.0	1	0.25
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	1.0
2.453318340047037	1.0413926851582251	0	0.75
2.453318340047037	1.0413926851582251	0	1.0
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.75
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.0
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	1.0
1.146128035678238	0.3010299956639812	0	0.75
1.146128035678238	0.3010299956639812	0	1.0
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.25
2.1958996524092336	2.0170333392987803	0	0.5
2.428134794028789	2.330413773349191	0	0.25
2.428134794028789	2.330413773349191	0	0.75
2.428134794028789	2.330413773349191	0	0.0
2.428134794028789	2.330413773349191	0	0.25
2.428134794028789	2.330413773349191	0	0.25
1.6127838567197357	1.414973347970818	0	0.0
1.6127838567197357	1.414973347970818	0	0.5
1.6127838567197357	1.414973347970818	0	0.25
1.6127838567197357	1.414973347970818	0	0.25
1.6127838567197357	1.414973347970818	0	0.5
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
1.9493900066449128	1.6334684555795864	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.0
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.25
1.1139433523068367	0.3010299956639812	0	0.75
1.1139433523068367	0.3010299956639812	0	0.0
1.1139433523068367	0.3010299956639812	0	0.5
1.1139433523068367	0.3010299956639812	0	0.75
1.1139433523068367	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.0
0.7781512503836436	0.3010299956639812	0	1.0
0.7781512503836436	0.3010299956639812	0	0.5
1.230448921378274	0.0	1	0.0
1.230448921378274	0.0	1	0.25
1.230448921378274	0.0	1	0.25
1.230448921378274	0.0	1	0.25
1.230448921378274	0.0	1	0.25
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.0
0.6020599913279624	0.0	1	0.25
0.3010299956639812	0.0	1	0.5
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.75
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.25
0.9030899869919436	0.0	1	0.75
0.9030899869919436	0.0	1	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.5
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.0
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	0.75
2.008600171761917	0.3010299956639812	0	0.75
2.008600171761917	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	1.0
2.008600171761917	0.3010299956639812	0	0.75
1.7634279935629371	1.230448921378274	0	0.0
1.7634279935629371	1.230448921378274	0	0.25
1.7634279935629371	1.230448921378274	0	0.0
1.7634279935629371	1.230448921378274	0	0.25
1.7634279935629371	1.230448921378274	0	0.5
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.25
1.8260748027008264	1.57978359661681	0	0.0
1.8260748027008264	1.57978359661681	0	0.25
2.439332693830263	1.230448921378274	0	1.0
2.439332693830263	1.230448921378274	0	0.75
2.439332693830263	1.230448921378274	0	1.0
2.439332693830263	1.230448921378274	0	0.75
2.439332693830263	1.230448921378274	0	1.0
2.3138672203691533	1.9912260756924949	0	1.0
2.3138672203691533	1.9912260756924949	0	1.0
2.3138672203691533	1.9912260756924949	0	0.75
2.3138672203691533	1.9912260756924949	0	0.75
2.3138672203691533	1.9912260756924949	0	0.75
1.869231719730976	1.6901960800285136	0	0.0
1.869231719730976	1.6901960800285136	0	0.25
1.869231719730976	1.6901960800285136	0	0.25
1.869231719730976	1.6901960800285136	0	0.0
1.869231719730976	1.6901960800285136	0	0.0
2.012837224705172	0.3010299956639812	0	0.0
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.75
2.012837224705172	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
1.5563025007672873	1.0791812460476249	0	0.25
1.5563025007672873	1.0791812460476249	0	0.5
1.5563025007672873	1.0791812460476249	0	0.0
1.5563025007672873	1.0791812460476249	0	0.5
1.5563025007672873	1.0791812460476249	0	0.5
0.6020599913279624	0.4771212547196624	0	0.5
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.25
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.25
0.7781512503836436	0.6989700043360189	0	0.25
0.7781512503836436	0.6989700043360189	0	0.0
0.7781512503836436	0.6989700043360189	0	0.0
0.7781512503836436	0.6989700043360189	0	0.25
0.7781512503836436	0.6989700043360189	0	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.8450980400142568	0.6020599913279624	0	0.75
0.8450980400142568	0.6020599913279624	0	1.0
0.8450980400142568	0.6020599913279624	0	1.0
0.8450980400142568	0.6020599913279624	0	0.75
0.8450980400142568	0.6020599913279624	0	0.5
1.6020599913279625	0.9030899869919436	0	0.75
1.6020599913279625	0.9030899869919436	0	0.0
1.6020599913279625	0.9030899869919436	0	0.25
1.6020599913279625	0.9030899869919436	0	1.0
1.6020599913279625	0.9030899869919436	0	0.75
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.25
2.582063362911709	1.230448921378274	0	0.0
2.582063362911709	1.230448921378274	0	0.25
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	0.75
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	1.0
3.1075491297446862	0.4771212547196624	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	0.7781512503836436	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	0.7781512503836436	0	1.0
2.012837224705172	0.7781512503836436	0	0.75
2.012837224705172	1.255272505103306	0	0.0
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.25
2.012837224705172	1.255272505103306	0	0.0
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	0.75
3.1598678470925665	0.4771212547196624	0	1.0
3.1598678470925665	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.0
1.1760912590556811	0.4771212547196624	0	0.25
1.1760912590556811	0.4771212547196624	0	0.25
1.1760912590556811	0.4771212547196624	0	0.0
1.1760912590556811	0.4771212547196624	0	0.5
1.0413926851582251	0.0	1	0.75
1.0413926851582251	0.0	1	0.0
1.0413926851582251	0.0	1	0.25
1.0413926851582251	0.0	1	0.75
1.0413926851582251	0.0	1	0.5
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	0.75
1.1760912590556811	1.0413926851582251	0	1.0
1.1760912590556811	1.0413926851582251	0	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	1.0
1.662757831681574	0.7781512503836436	0	1.0
1.662757831681574	0.7781512503836436	0	0.75
1.662757831681574	0.7781512503836436	0	0.25
1.662757831681574	0.7781512503836436	0	1.0
1.662757831681574	0.7781512503836436	0	1.0
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.25
1.6434526764861874	0.6989700043360189	0	0.5
1.414973347970818	1.0791812460476249	0	0.25
1.414973347970818	1.0791812460476249	0	0.25
1.414973347970818	1.0791812460476249	0	0.0
1.414973347970818	1.0791812460476249	0	0.0
1.414973347970818	1.0791812460476249	0	0.0
2.1398790864012365	0.0	1	0.75
2.1398790864012365	0.0	1	0.5
2.1398790864012365	0.0	1	1.0
2.1398790864012365	0.0	1	0.75
2.1398790864012365	0.0	1	0.25
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	1.0
2.0293837776852097	1.4771212547196624	0	0.75
2.0293837776852097	1.4771212547196624	0	0.75
1.4771212547196624	1.3617278360175928	0	1.0
1.4771212547196624	1.3617278360175928	0	0.5
1.4771212547196624	1.3617278360175928	0	0.25
1.4771212547196624	1.3617278360175928	0	0.25
1.4771212547196624	1.3617278360175928	0	0.75
1.8195439355418688	0.0	1	1.0
1.8195439355418688	0.0	1	0.75
1.8195439355418688	0.0	1	0.75
1.8195439355418688	0.0	1	0.75
1.8195439355418688	0.0	1	1.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.75
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.75
0.3010299956639812	0.0	1	0.5
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.5
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.25
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.6020599913279624	0.4771212547196624	0	1.0
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.5
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.75
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.75
3.506234359612126	1.0413926851582251	0	0.5
3.506234359612126	1.0413926851582251	0	0.75
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.0
2.7589118923979736	1.57978359661681	0	0.25
2.7589118923979736	1.57978359661681	0	0.25
3.0017337128090005	0.6020599913279624	0	0.25
3.0017337128090005	0.6020599913279624	0	1.0
3.0017337128090005	0.6020599913279624	0	0.75
3.0017337128090005	0.6020599913279624	0	1.0
3.0017337128090005	0.6020599913279624	0	0.75
2.12057393120585	1.0	0	0.5
2.12057393120585	1.0	0	0.0
2.12057393120585	1.0	0	0.25
2.12057393120585	1.0	0	0.0
2.12057393120585	1.0	0	0.5
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	1.0
2.290034611362518	0.3010299956639812	0	0.75
2.660865478003869	1.0	0	1.0
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.75
2.660865478003869	1.0	0	0.5
1.1139433523068367	0.7781512503836436	0	0.0
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.75
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.5
1.146128035678238	0.0	1	0.25
1.146128035678238	0.0	1	0.25
1.146128035678238	0.0	1	0.25
1.146128035678238	0.0	1	0.5
1.146128035678238	0.0	1	0.0
3.186673867499745	0.4771212547196624	0	0.75
3.186673867499745	0.4771212547196624	0	1.0
3.186673867499745	0.4771212547196624	0	0.75
3.186673867499745	0.4771212547196624	0	0.25
3.186673867499745	0.4771212547196624	0	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
1.1760912590556811	0.4771212547196624	0	1.0
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1760912590556811	0.4771212547196624	0	0.75
1.1139433523068367	0.0	1	1.0
1.1139433523068367	0.0	1	1.0
1.1139433523068367	0.0	1	0.75
1.1139433523068367	0.0	1	0.75
1.1139433523068367	0.0	1	1.0
1.1760912590556811	0.0	1	1.0
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	1.0
1.1760912590556811	0.0	1	0.5
1.0	0.6020599913279624	0	1.0
1.0	0.6020599913279624	0	0.0
1.0	0.6020599913279624	0	0.0
1.0	0.6020599913279624	0	0.75
1.0	0.6020599913279624	0	0.25
1.9084850188786493	0.0	1	1.0
1.9084850188786493	0.0	1	1.0
1.9084850188786493	0.0	1	1.0
1.9084850188786493	0.0	1	1.0
1.9084850188786493	0.0	1	1.0
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	0.75
1.505149978319906	0.3010299956639812	0	1.0
1.505149978319906	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.5
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.5
1.1760912590556811	0.0	1	1.0
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	0.75
1.1760912590556811	0.0	1	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.25
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	0.75
1.3010299956639813	0.4771212547196624	0	1.0
1.3010299956639813	0.4771212547196624	0	0.75
1.919078092376074	0.3010299956639812	0	1.0
1.919078092376074	0.3010299956639812	0	1.0
1.919078092376074	0.3010299956639812	0	0.75
1.919078092376074	0.3010299956639812	0	0.75
1.919078092376074	0.3010299956639812	0	0.75
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.25
1.1139433523068367	0.7781512503836436	0	0.5
1.1139433523068367	0.7781512503836436	0	0.0
1.0791812460476249	0.9542425094393248	0	0.0
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.0791812460476249	0.9542425094393248	0	0.25
1.230448921378274	0.6020599913279624	0	0.75
1.230448921378274	0.6020599913279624	0	0.5
1.230448921378274	0.6020599913279624	0	0.5
1.230448921378274	0.6020599913279624	0	0.75
1.230448921378274	0.6020599913279624	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	1.0
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.75
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
0.6020599913279624	0.3010299956639812	0	0.25
1.863322860120456	1.0	0	0.25
1.863322860120456	1.0	0	0.25
1.863322860120456	1.0	0	0.5
1.863322860120456	1.0	0	0.5
1.863322860120456	1.0	0	0.25
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	1.0
1.5185139398778875	0.6989700043360189	0	0.75
0.7781512503836436	0.0	1	0.0
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.75
0.7781512503836436	0.0	1	0.75
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.75
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.75
0.6989700043360189	0.3010299956639812	0	0.5
0.9542425094393248	0.0	1	1.0
0.9542425094393248	0.0	1	0.0
0.9542425094393248	0.0	1	1.0
0.9542425094393248	0.0	1	0.5
0.9542425094393248	0.0	1	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.0
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
2.53655844257153	0.6020599913279624	0	0.25
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.5
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.25
1.8512583487190752	0.6989700043360189	0	0.75
1.0791812460476249	0.0	1	0.75
1.0791812460476249	0.0	1	0.75
1.0791812460476249	0.0	1	1.0
1.0791812460476249	0.0	1	0.75
1.0791812460476249	0.0	1	0.5
1.2787536009528289	0.0	1	0.25
1.2787536009528289	0.0	1	0.25
1.2787536009528289	0.0	1	0.25
1.2787536009528289	0.0	1	0.25
1.2787536009528289	0.0	1	0.25
1.6532125137753435	0.7781512503836436	0	0.25
1.6532125137753435	0.7781512503836436	0	0.5
1.6532125137753435	0.7781512503836436	0	0.0
1.6532125137753435	0.7781512503836436	0	0.75
1.6532125137753435	0.7781512503836436	0	1.0
2.4712917110589387	0.4771212547196624	0	0.75
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
2.4712917110589387	0.4771212547196624	0	1.0
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	0.75
0.7781512503836436	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.25
1.1760912590556811	0.3010299956639812	0	0.0
1.1760912590556811	0.3010299956639812	0	0.5
1.1760912590556811	0.3010299956639812	0	0.25
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.75
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.25
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.25
0.0	0.0	1	1.0
0.0	0.0	1	1.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.75
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.0
1.6812412373755872	1.3617278360175928	0	0.25
1.6812412373755872	1.3617278360175928	0	0.0
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.25
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.75
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
1.255272505103306	0.9030899869919436	0	0.0
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.0
0.9030899869919436	0.6020599913279624	0	0.5
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.0
0.9542425094393248	0.4771212547196624	0	0.25
0.9542425094393248	0.4771212547196624	0	1.0
0.9542425094393248	0.4771212547196624	0	0.5
0.9542425094393248	0.4771212547196624	0	0.0
0.9542425094393248	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.5
1.0	0.4771212547196624	0	0.0
1.0	0.4771212547196624	0	0.25
1.0	0.4771212547196624	0	0.25
0.9542425094393248	0.0	1	1.0
0.9542425094393248	0.0	1	0.25
0.9542425094393248	0.0	1	0.5
0.9542425094393248	0.0	1	0.5
0.9542425094393248	0.0	1	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.75
1.414973347970818	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.25
1.414973347970818	0.4771212547196624	0	0.75
1.414973347970818	0.4771212547196624	0	1.0
0.7781512503836436	0.6020599913279624	0	0.0
0.7781512503836436	0.6020599913279624	0	0.5
0.7781512503836436	0.6020599913279624	0	0.0
0.7781512503836436	0.6020599913279624	0	0.25
0.7781512503836436	0.6020599913279624	0	0.0
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.5
1.0413926851582251	0.6989700043360189	0	0.25
1.0413926851582251	0.6989700043360189	0	0.25
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.25
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.5
1.7160033436347992	1.6020599913279625	0	0.25
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.5
1.146128035678238	0.4771212547196624	0	0.0
1.146128035678238	0.4771212547196624	0	0.5
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	0.75
1.146128035678238	0.9542425094393248	0	1.0
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.25
1.4771212547196624	1.2041199826559248	0	0.5
1.4771212547196624	1.2041199826559248	0	0.25
1.4771212547196624	1.2041199826559248	0	0.25
1.4771212547196624	1.2041199826559248	0	0.75
1.4771212547196624	1.2041199826559248	0	0.75
0.3010299956639812	0.0	1	0.5
0.3010299956639812	0.0	1	1.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	1.0
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.25
2.915927211697116	0.4771212547196624	0	0.0
2.3443922736851106	1.1760912590556811	0	0.25
2.3443922736851106	1.1760912590556811	0	0.25
2.3443922736851106	1.1760912590556811	0	0.75
2.3443922736851106	1.1760912590556811	0	0.75
2.3443922736851106	1.1760912590556811	0	0.0
2.5599066250361124	0.3010299956639812	0	1.0
2.5599066250361124	0.3010299956639812	0	0.75
2.5599066250361124	0.3010299956639812	0	0.75
2.5599066250361124	0.3010299956639812	0	1.0
2.5599066250361124	0.3010299956639812	0	1.0
1.724275869600789	0.0	1	0.25
1.724275869600789	0.0	1	0.25
1.724275869600789	0.0	1	0.25
1.724275869600789	0.0	1	0.0
1.724275869600789	0.0	1	0.25
1.5563025007672873	0.4771212547196624	0	1.0
1.5563025007672873	0.4771212547196624	0	1.0
1.5563025007672873	0.4771212547196624	0	0.75
1.5563025007672873	0.4771212547196624	0	0.75
1.5563025007672873	0.4771212547196624	0	0.75
2.439332693830263	1.0	0	1.0
2.439332693830263	1.0	0	1.0
2.439332693830263	1.0	0	0.25
2.439332693830263	1.0	0	0.75
2.439332693830263	1.0	0	0.25
1.0	0.0	1	0.75
1.0	0.0	1	1.0
1.0	0.0	1	1.0
1.0	0.0	1	0.75
1.0	0.0	1	1.0
1.146128035678238	0.0	1	0.5
1.146128035678238	0.0	1	0.0
1.146128035678238	0.0	1	0.25
1.146128035678238	0.0	1	0.75
1.146128035678238	0.0	1	0.25
3.143014800254095	1.0791812460476249	0	0.0
3.143014800254095	1.0791812460476249	0	0.25
3.143014800254095	1.0791812460476249	0	0.0
3.143014800254095	1.0791812460476249	0	0.25
3.143014800254095	1.0791812460476249	0	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.5
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.75
1.806179973983887	0.4771212547196624	0	0.0
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
1.8976270912904407	1.505149978319906	0	0.5
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.25
0.9542425094393248	0.3010299956639812	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.5
0.8450980400142568	0.4771212547196624	0	1.0
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.5
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.75
1.4313637641589874	1.3222192947339193	0	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.0
1.2041199826559248	1.146128035678238	0	0.75
1.2041199826559248	1.146128035678238	0	1.0
1.2041199826559248	1.146128035678238	0	0.25
1.2041199826559248	1.146128035678238	0	0.5
1.2041199826559248	1.146128035678238	0	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
1.5185139398778875	1.230448921378274	0	0.0
1.5185139398778875	1.230448921378274	0	0.75
1.5185139398778875	1.230448921378274	0	0.25
1.5185139398778875	1.230448921378274	0	0.25
1.5185139398778875	1.230448921378274	0	0.25
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.5
1.146128035678238	0.6020599913279624	0	0.25
1.146128035678238	0.6020599913279624	0	0.75
1.146128035678238	0.6020599913279624	0	0.75
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.5
0.9542425094393248	0.6020599913279624	0	0.25
0.9542425094393248	0.6020599913279624	0	0.5
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
1.255272505103306	0.4771212547196624	0	0.5
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
1.255272505103306	0.4771212547196624	0	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.0
0.7781512503836436	0.6020599913279624	0	0.5
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
0.7781512503836436	0.6020599913279624	0	0.75
1.5563025007672873	1.230448921378274	0	1.0
1.5563025007672873	1.230448921378274	0	0.25
1.5563025007672873	1.230448921378274	0	0.75
1.5563025007672873	1.230448921378274	0	0.75
1.5563025007672873	1.230448921378274	0	0.25
1.7781512503836436	1.414973347970818	0	1.0
1.7781512503836436	1.414973347970818	0	0.25
1.7781512503836436	1.414973347970818	0	0.25
1.7781512503836436	1.414973347970818	0	0.75
1.7781512503836436	1.414973347970818	0	0.75
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.7781512503836436	0.4771212547196624	0	1.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.0
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.25
0.9030899869919436	0.6020599913279624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.0
0.6989700043360189	0.4771212547196624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.25
0.6989700043360189	0.4771212547196624	0	0.0
0.6989700043360189	0.4771212547196624	0	0.0
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.25
2.285557309007774	0.3010299956639812	0	0.75
2.285557309007774	0.3010299956639812	0	0.25
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.0
1.8864907251724816	1.2041199826559248	0	0.25
1.8864907251724816	1.2041199826559248	0	0.25
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.845098040014257	1.1139433523068367	0	1.0
1.0	0.9030899869919436	0	1.0
1.0	0.9030899869919436	0	0.75
1.0	0.9030899869919436	0	1.0
1.0	0.9030899869919436	0	0.5
1.0	0.9030899869919436	0	1.0
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.0
1.5440680443502757	0.6020599913279624	0	0.25
1.5440680443502757	0.6020599913279624	0	0.25
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	1.0
1.57978359661681	0.4771212547196624	0	0.0
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	0.75
1.724275869600789	0.8450980400142568	0	1.0
1.724275869600789	0.8450980400142568	0	1.0
0.8450980400142568	0.7781512503836436	0	0.75
0.8450980400142568	0.7781512503836436	0	0.5
0.8450980400142568	0.7781512503836436	0	1.0
0.8450980400142568	0.7781512503836436	0	1.0
0.8450980400142568	0.7781512503836436	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.0
0.4771212547196624	0.3010299956639812	0	0.0
1.6812412373755872	0.3010299956639812	0	1.0
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	0.75
1.6812412373755872	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.5
0.6989700043360189	0.3010299956639812	0	0.25
0.6989700043360189	0.3010299956639812	0	0.0
0.6989700043360189	0.3010299956639812	0	1.0
0.6989700043360189	0.3010299956639812	0	0.75
1.1139433523068367	0.6020599913279624	0	0.0
1.1139433523068367	0.6020599913279624	0	0.0
1.1139433523068367	0.6020599913279624	0	0.75
1.1139433523068367	0.6020599913279624	0	0.75
1.1139433523068367	0.6020599913279624	0	0.25
0.6989700043360189	0.6020599913279624	0	0.0
0.6989700043360189	0.6020599913279624	0	0.0
0.6989700043360189	0.6020599913279624	0	1.0
0.6989700043360189	0.6020599913279624	0	0.5
0.6989700043360189	0.6020599913279624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	1.0
0.8450980400142568	0.4771212547196624	0	0.75
0.8450980400142568	0.4771212547196624	0	1.0
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.25
1.4913616938342726	0.0	1	0.25
1.4913616938342726	0.0	1	0.75
1.4913616938342726	0.0	1	0.25
1.4913616938342726	0.0	1	0.5
1.4913616938342726	0.0	1	0.25
1.3222192947339193	0.3010299956639812	0	0.25
1.3222192947339193	0.3010299956639812	0	0.0
1.3222192947339193	0.3010299956639812	0	0.0
1.3222192947339193	0.3010299956639812	0	0.25
1.3222192947339193	0.3010299956639812	0	0.0
1.146128035678238	0.0	1	1.0
1.146128035678238	0.0	1	0.75
1.146128035678238	0.0	1	0.75
1.146128035678238	0.0	1	0.75
1.146128035678238	0.0	1	0.75
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.8450980400142568	0.3010299956639812	0	0.75
0.8450980400142568	0.3010299956639812	0	0.5
0.8450980400142568	0.3010299956639812	0	0.5
0.8450980400142568	0.3010299956639812	0	1.0
0.8450980400142568	0.3010299956639812	0	0.25
2.0827853703164503	0.9030899869919436	0	1.0
2.0827853703164503	0.9030899869919436	0	1.0
2.0827853703164503	0.9030899869919436	0	0.75
2.0827853703164503	0.9030899869919436	0	0.75
2.0827853703164503	0.9030899869919436	0	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.5
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.0
1.4771212547196624	0.7781512503836436	0	0.25
1.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.0	1	1.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
1.462397997898956	1.230448921378274	0	0.75
1.462397997898956	1.230448921378274	0	0.25
1.462397997898956	1.230448921378274	0	0.0
1.462397997898956	1.230448921378274	0	0.75
1.462397997898956	1.230448921378274	0	0.75
0.7781512503836436	0.4771212547196624	0	1.0
0.7781512503836436	0.4771212547196624	0	0.5
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.75
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.25
0.7781512503836436	0.3010299956639812	0	0.0
0.7781512503836436	0.3010299956639812	0	0.5
0.7781512503836436	0.3010299956639812	0	0.5
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.25
1.5185139398778875	1.462397997898956	0	0.0
1.5185139398778875	1.462397997898956	0	0.25
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
1.2787536009528289	0.6020599913279624	0	0.25
1.2787536009528289	0.6020599913279624	0	0.25
1.2787536009528289	0.6020599913279624	0	0.0
1.2787536009528289	0.6020599913279624	0	0.75
1.2787536009528289	0.6020599913279624	0	0.25
1.0413926851582251	0.3010299956639812	0	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	0.75
0.6989700043360189	0.4771212547196624	0	1.0
0.6989700043360189	0.4771212547196624	0	0.5
0.9542425094393248	0.0	1	0.0
0.9542425094393248	0.0	1	0.75
0.9542425094393248	0.0	1	0.25
0.9542425094393248	0.0	1	0.0
0.9542425094393248	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.5
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	0.75
1.0413926851582251	0.3010299956639812	0	1.0
1.0413926851582251	0.3010299956639812	0	0.75
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.75
1.0791812460476249	0.6020599913279624	0	0.5
1.0791812460476249	0.6020599913279624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.0
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.5
0.6989700043360189	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.0
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	0.75
1.0413926851582251	0.4771212547196624	0	1.0
1.0413926851582251	0.4771212547196624	0	1.0
1.0413926851582251	0.4771212547196624	0	1.0
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.5
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.75
1.1760912590556811	0.6020599913279624	0	0.5
1.1760912590556811	0.6020599913279624	0	0.75
1.4313637641589874	1.255272505103306	0	0.75
1.4313637641589874	1.255272505103306	0	0.0
1.4313637641589874	1.255272505103306	0	0.25
1.4313637641589874	1.255272505103306	0	0.25
1.4313637641589874	1.255272505103306	0	0.25
1.5185139398778875	1.4913616938342726	0	0.25
1.5185139398778875	1.4913616938342726	0	0.25
1.5185139398778875	1.4913616938342726	0	0.0
1.5185139398778875	1.4913616938342726	0	0.75
1.5185139398778875	1.4913616938342726	0	0.25
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	1.0
2.4913616938342726	1.4471580313422192	0	0.75
1.9030899869919435	1.505149978319906	0	0.25
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
1.9030899869919435	1.505149978319906	0	0.75
2.835056101720116	0.6020599913279624	0	0.25
2.835056101720116	0.6020599913279624	0	1.0
2.835056101720116	0.6020599913279624	0	0.75
2.835056101720116	0.6020599913279624	0	1.0
2.835056101720116	0.6020599913279624	0	0.75
1.2041199826559248	1.0	0	0.0
1.2041199826559248	1.0	0	0.0
1.2041199826559248	1.0	0	0.25
1.2041199826559248	1.0	0	0.25
1.2041199826559248	1.0	0	0.25
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.75
0.9030899869919436	0.6020599913279624	0	0.5
0.9030899869919436	0.6020599913279624	0	1.0
1.0413926851582251	1.0	0	0.5
1.0413926851582251	1.0	0	0.75
1.0413926851582251	1.0	0	0.75
1.0413926851582251	1.0	0	1.0
1.0413926851582251	1.0	0	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	0.75
1.7708520116421442	1.2041199826559248	0	1.0
1.7708520116421442	1.2041199826559248	0	1.0
1.6334684555795864	1.3979400086720375	0	0.5
1.6334684555795864	1.3979400086720375	0	0.75
1.6334684555795864	1.3979400086720375	0	1.0
1.6334684555795864	1.3979400086720375	0	0.5
1.6334684555795864	1.3979400086720375	0	0.5
1.9395192526186185	1.792391689498254	0	1.0
1.9395192526186185	1.792391689498254	0	1.0
1.9395192526186185	1.792391689498254	0	0.75
1.9395192526186185	1.792391689498254	0	0.75
1.9395192526186185	1.792391689498254	0	0.75
2.1760912590556813	0.6989700043360189	0	0.25
2.1760912590556813	0.6989700043360189	0	0.75
2.1760912590556813	0.6989700043360189	0	0.25
2.1760912590556813	0.6989700043360189	0	0.5
2.1760912590556813	0.6989700043360189	0	1.0
1.977723605288848	1.0791812460476249	0	0.0
1.977723605288848	1.0791812460476249	0	0.0
1.977723605288848	1.0791812460476249	0	0.25
1.977723605288848	1.0791812460476249	0	0.25
1.977723605288848	1.0791812460476249	0	0.25
2.708420900134713	1.0791812460476249	0	0.75
2.708420900134713	1.0791812460476249	0	0.25
2.708420900134713	1.0791812460476249	0	0.75
2.708420900134713	1.0791812460476249	0	1.0
2.708420900134713	1.0791812460476249	0	0.75
1.963787827345556	0.7781512503836436	0	0.0
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.963787827345556	0.7781512503836436	0	0.75
1.6532125137753435	1.4471580313422192	0	0.25
1.6532125137753435	1.4471580313422192	0	0.0
1.6532125137753435	1.4471580313422192	0	0.0
1.6532125137753435	1.4471580313422192	0	0.25
1.6532125137753435	1.4471580313422192	0	0.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
3.04688519083771	0.3010299956639812	0	1.0
1.6127838567197357	0.7781512503836436	0	0.25
1.6127838567197357	0.7781512503836436	0	0.25
1.6127838567197357	0.7781512503836436	0	0.75
1.6127838567197357	0.7781512503836436	0	0.5
1.6127838567197357	0.7781512503836436	0	0.25
1.4471580313422192	0.0	1	0.5
1.4471580313422192	0.0	1	0.5
1.4471580313422192	0.0	1	1.0
1.4471580313422192	0.0	1	0.5
1.4471580313422192	0.0	1	0.25
0.6989700043360189	0.0	1	0.0
0.6989700043360189	0.0	1	0.25
0.6989700043360189	0.0	1	0.0
0.6989700043360189	0.0	1	0.75
0.6989700043360189	0.0	1	0.25
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.75
1.591064607026499	0.6989700043360189	0	0.75
1.591064607026499	0.6989700043360189	0	1.0
1.591064607026499	0.6989700043360189	0	1.0
1.591064607026499	0.6989700043360189	0	0.75
1.591064607026499	0.6989700043360189	0	0.75
1.5314789170422551	1.3424226808222062	0	0.75
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5314789170422551	1.3424226808222062	0	1.0
1.5185139398778875	1.146128035678238	0	0.0
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
1.5185139398778875	1.146128035678238	0	0.25
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.133538908370217	1.4313637641589874	0	1.0
2.184691430817599	1.3222192947339193	0	1.0
2.184691430817599	1.3222192947339193	0	0.75
2.184691430817599	1.3222192947339193	0	0.75
2.184691430817599	1.3222192947339193	0	0.5
2.184691430817599	1.3222192947339193	0	0.75
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.0
1.5440680443502757	1.255272505103306	0	0.25
2.526339277389844	0.4771212547196624	0	0.75
2.526339277389844	0.4771212547196624	0	0.25
2.526339277389844	0.4771212547196624	0	0.25
2.526339277389844	0.4771212547196624	0	0.0
2.526339277389844	0.4771212547196624	0	0.0
0.9030899869919436	0.4771212547196624	0	0.5
0.9030899869919436	0.4771212547196624	0	1.0
0.9030899869919436	0.4771212547196624	0	0.75
0.9030899869919436	0.4771212547196624	0	0.75
0.9030899869919436	0.4771212547196624	0	0.75
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.5
1.0791812460476249	0.8450980400142568	0	1.0
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	0.75
1.0791812460476249	0.8450980400142568	0	1.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.5
1.57978359661681	0.6020599913279624	0	0.0
1.57978359661681	0.6020599913279624	0	0.0
1.57978359661681	0.6020599913279624	0	0.25
1.57978359661681	0.6020599913279624	0	0.25
1.57978359661681	0.6020599913279624	0	0.25
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	0.75
2.6444385894678386	2.1583624920952498	0	1.0
2.6444385894678386	2.1583624920952498	0	1.0
2.798650645445269	2.622214022966295	0	1.0
2.798650645445269	2.622214022966295	0	0.75
2.798650645445269	2.622214022966295	0	0.75
2.798650645445269	2.622214022966295	0	1.0
2.798650645445269	2.622214022966295	0	0.75
2.7558748556724915	2.576341350205793	0	0.25
2.7558748556724915	2.576341350205793	0	0.0
2.7558748556724915	2.576341350205793	0	0.0
2.7558748556724915	2.576341350205793	0	0.25
2.7558748556724915	2.576341350205793	0	0.0
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.0
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.25
2.8656960599160706	1.414973347970818	0	0.0
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.5
1.2787536009528289	1.146128035678238	0	0.75
1.2787536009528289	1.146128035678238	0	0.0
0.8450980400142568	0.6020599913279624	0	0.25
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
0.8450980400142568	0.6020599913279624	0	0.0
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.75
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.25
3.4101020766428607	1.0413926851582251	0	0.5
2.593286067020457	1.5563025007672873	0	0.5
2.593286067020457	1.5563025007672873	0	0.5
2.593286067020457	1.5563025007672873	0	0.75
2.593286067020457	1.5563025007672873	0	0.25
2.593286067020457	1.5563025007672873	0	0.75
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	1.0
2.631443769013172	0.6989700043360189	0	0.75
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.25
2.049218022670181	1.0413926851582251	0	0.75
2.049218022670181	1.0413926851582251	0	0.25
2.3521825181113627	0.0	1	0.0
2.3521825181113627	0.0	1	0.25
2.3521825181113627	0.0	1	0.0
2.3521825181113627	0.0	1	0.25
2.3521825181113627	0.0	1	0.25
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.0
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.25
2.578639209968072	1.0	0	0.25
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.25
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.75
1.4771212547196624	1.0413926851582251	0	0.5
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.75
1.146128035678238	0.4771212547196624	0	0.25
1.146128035678238	0.4771212547196624	0	0.25
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	1.0
2.762678563727436	0.4771212547196624	0	0.75
2.762678563727436	0.4771212547196624	0	1.0
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.25
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.0
0.3010299956639812	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
1.1760912590556811	0.3010299956639812	0	0.75
1.1760912590556811	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.75
1.1760912590556811	0.3010299956639812	0	1.0
1.1760912590556811	0.3010299956639812	0	0.75
1.462397997898956	0.0	1	0.75
1.462397997898956	0.0	1	0.75
1.462397997898956	0.0	1	0.5
1.462397997898956	0.0	1	0.75
1.462397997898956	0.0	1	0.5
1.7323937598229686	1.5314789170422551	0	0.75
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	1.0
1.7323937598229686	1.5314789170422551	0	0.75
0.6020599913279624	0.4771212547196624	0	0.25
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.75
0.6020599913279624	0.4771212547196624	0	0.0
0.6020599913279624	0.4771212547196624	0	0.0
1.255272505103306	0.0	1	0.25
1.255272505103306	0.0	1	0.75
1.255272505103306	0.0	1	1.0
1.255272505103306	0.0	1	0.75
1.255272505103306	0.0	1	1.0
1.5314789170422551	0.6020599913279624	0	0.75
1.5314789170422551	0.6020599913279624	0	0.5
1.5314789170422551	0.6020599913279624	0	0.25
1.5314789170422551	0.6020599913279624	0	1.0
1.5314789170422551	0.6020599913279624	0	0.75
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.0
0.7781512503836436	0.4771212547196624	0	0.25
0.7781512503836436	0.4771212547196624	0	0.25
1.568201724066995	0.0	1	0.75
1.568201724066995	0.0	1	1.0
1.568201724066995	0.0	1	0.75
1.568201724066995	0.0	1	1.0
1.568201724066995	0.0	1	0.75
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.0
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.0
0.6020599913279624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.5
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.75
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.0
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.4771212547196624	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.9030899869919436	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.75
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.0
0.9030899869919436	0.3010299956639812	0	0.5
0.6020599913279624	0.0	1	1.0
0.6020599913279624	0.0	1	0.75
0.6020599913279624	0.0	1	0.5
0.6020599913279624	0.0	1	0.25
0.6020599913279624	0.0	1	0.5
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.75
2.315970345456918	0.4771212547196624	0	0.5
2.315970345456918	0.4771212547196624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
1.0413926851582251	0.6020599913279624	0	0.75
0.4771212547196624	0.3010299956639812	0	0.25
0.4771212547196624	0.3010299956639812	0	1.0
0.4771212547196624	0.3010299956639812	0	0.75
0.4771212547196624	0.3010299956639812	0	0.5
0.4771212547196624	0.3010299956639812	0	0.25
1.255272505103306	1.0	0	0.0
1.255272505103306	1.0	0	0.25
1.255272505103306	1.0	0	1.0
1.255272505103306	1.0	0	0.0
1.255272505103306	1.0	0	0.0
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.25
1.8195439355418688	1.0	0	0.0
1.8195439355418688	1.0	0	0.5
1.7853298350107671	1.0	0	0.75
1.7853298350107671	1.0	0	0.25
1.7853298350107671	1.0	0	0.0
1.7853298350107671	1.0	0	0.0
1.7853298350107671	1.0	0	0.0
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	1.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.4771212547196624	1.3010299956639813	0	1.0
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.75
0.4771212547196624	1.3010299956639813	0	0.25
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.5
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.75
0.0	0.7781512503836436	0	0.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.7853298350107671	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.255272505103306	0	1.0
1.0	1.8195439355418688	0	0.75
1.0	1.8195439355418688	0	0.75
1.0	1.8195439355418688	0	1.0
1.0	1.8195439355418688	0	1.0
1.0	1.8195439355418688	0	1.0
1.0413926851582251	3.4101020766428607	0	0.25
1.0413926851582251	3.4101020766428607	0	0.75
1.0413926851582251	3.4101020766428607	0	0.25
1.0413926851582251	3.4101020766428607	0	0.5
1.0413926851582251	3.4101020766428607	0	0.5
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.0
1.5563025007672873	2.593286067020457	0	0.25
1.5563025007672873	2.593286067020457	0	0.25
0.6989700043360189	2.631443769013172	0	0.25
0.6989700043360189	2.631443769013172	0	0.0
0.6989700043360189	2.631443769013172	0	0.0
0.6989700043360189	2.631443769013172	0	0.75
0.6989700043360189	2.631443769013172	0	0.25
1.0413926851582251	2.049218022670181	0	0.25
1.0413926851582251	2.049218022670181	0	0.25
1.0413926851582251	2.049218022670181	0	0.0
1.0413926851582251	2.049218022670181	0	0.0
1.0413926851582251	2.049218022670181	0	0.0
0.0	2.3521825181113627	0	0.0
0.0	2.3521825181113627	0	0.0
0.0	2.3521825181113627	0	0.25
0.0	2.3521825181113627	0	0.0
0.0	2.3521825181113627	0	0.0
1.0	2.578639209968072	0	0.0
1.0	2.578639209968072	0	0.25
1.0	2.578639209968072	0	0.25
1.0	2.578639209968072	0	0.75
1.0	2.578639209968072	0	0.25
1.0413926851582251	1.4771212547196624	0	0.25
1.0413926851582251	1.4771212547196624	0	0.5
1.0413926851582251	1.4771212547196624	0	0.25
1.0413926851582251	1.4771212547196624	0	0.75
1.0413926851582251	1.4771212547196624	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	2.762678563727436	0	1.0
0.4771212547196624	2.762678563727436	0	0.5
0.4771212547196624	2.762678563727436	0	1.0
0.4771212547196624	2.762678563727436	0	0.25
0.4771212547196624	2.762678563727436	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.0
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.0
0.0	0.3010299956639812	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.5
0.3010299956639812	1.1760912590556811	0	1.0
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1760912590556811	0	1.0
0.0	1.462397997898956	0	0.5
0.0	1.462397997898956	0	1.0
0.0	1.462397997898956	0	0.5
0.0	1.462397997898956	0	0.5
0.0	1.462397997898956	0	0.75
1.5314789170422551	1.7323937598229686	0	0.75
1.5314789170422551	1.7323937598229686	0	0.75
1.5314789170422551	1.7323937598229686	0	0.25
1.5314789170422551	1.7323937598229686	0	1.0
1.5314789170422551	1.7323937598229686	0	0.5
0.6020599913279624	2.53655844257153	0	0.0
0.6020599913279624	2.53655844257153	0	0.25
0.6020599913279624	2.53655844257153	0	0.25
0.6020599913279624	2.53655844257153	0	0.0
0.6020599913279624	2.53655844257153	0	0.25
0.6989700043360189	1.8512583487190752	0	0.25
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.0
0.6989700043360189	1.8512583487190752	0	0.25
0.0	1.0791812460476249	0	0.0
0.0	1.0791812460476249	0	0.5
0.0	1.0791812460476249	0	0.25
0.0	1.0791812460476249	0	0.25
0.0	1.0791812460476249	0	0.25
0.0	1.2787536009528289	0	0.0
0.0	1.2787536009528289	0	0.0
0.0	1.2787536009528289	0	0.25
0.0	1.2787536009528289	0	0.25
0.0	1.2787536009528289	0	0.25
0.7781512503836436	1.6532125137753435	0	0.5
0.7781512503836436	1.6532125137753435	0	0.0
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.0
0.4771212547196624	2.4712917110589387	0	1.0
0.4771212547196624	2.4712917110589387	0	0.25
0.4771212547196624	2.4712917110589387	0	1.0
0.4771212547196624	2.4712917110589387	0	0.75
0.4771212547196624	2.4712917110589387	0	0.75
0.3010299956639812	0.7781512503836436	0	0.0
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.5
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
0.4771212547196624	2.915927211697116	0	0.25
1.1760912590556811	2.3443922736851106	0	0.0
1.1760912590556811	2.3443922736851106	0	0.0
1.1760912590556811	2.3443922736851106	0	0.25
1.1760912590556811	2.3443922736851106	0	0.25
1.1760912590556811	2.3443922736851106	0	0.0
0.3010299956639812	2.5599066250361124	0	0.0
0.3010299956639812	2.5599066250361124	0	0.25
0.3010299956639812	2.5599066250361124	0	0.25
0.3010299956639812	2.5599066250361124	0	0.75
0.3010299956639812	2.5599066250361124	0	0.75
0.0	1.724275869600789	0	0.0
0.0	1.724275869600789	0	0.5
0.0	1.724275869600789	0	0.25
0.0	1.724275869600789	0	0.25
0.0	1.724275869600789	0	0.25
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.5
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.0
0.4771212547196624	1.5563025007672873	0	0.25
1.0	2.439332693830263	0	0.25
1.0	2.439332693830263	0	1.0
1.0	2.439332693830263	0	0.75
1.0	2.439332693830263	0	0.75
1.0	2.439332693830263	0	0.75
0.0	1.0	0	0.75
0.0	1.0	0	0.5
0.0	1.0	0	0.75
0.0	1.0	0	0.25
0.0	1.0	0	0.0
0.0	1.146128035678238	0	1.0
0.0	1.146128035678238	0	1.0
0.0	1.146128035678238	0	1.0
0.0	1.146128035678238	0	1.0
0.0	1.146128035678238	0	0.75
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	0.75
1.0791812460476249	3.143014800254095	0	1.0
1.0791812460476249	3.143014800254095	0	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.75
0.4771212547196624	1.740362689494244	0	0.5
0.7781512503836436	1.6532125137753435	0	0.25
0.7781512503836436	1.6532125137753435	0	0.75
0.7781512503836436	1.6532125137753435	0	0.75
0.7781512503836436	1.6532125137753435	0	1.0
0.7781512503836436	1.6532125137753435	0	0.75
0.0	1.4913616938342726	0	0.25
0.0	1.4913616938342726	0	0.75
0.0	1.4913616938342726	0	0.25
0.0	1.4913616938342726	0	0.75
0.0	1.4913616938342726	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.25
0.7781512503836436	0.8450980400142568	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.6989700043360189	1.4313637641589874	0	0.25
0.6989700043360189	1.4313637641589874	0	0.5
0.6989700043360189	1.4313637641589874	0	0.25
0.6989700043360189	1.4313637641589874	0	0.5
0.6989700043360189	1.4313637641589874	0	0.25
0.0	1.3424226808222062	0	0.0
0.0	1.3424226808222062	0	0.0
0.0	1.3424226808222062	0	0.25
0.0	1.3424226808222062	0	0.0
0.0	1.3424226808222062	0	0.25
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.25
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.75
1.0413926851582251	2.453318340047037	0	0.5
0.3010299956639812	2.285557309007774	0	0.25
0.3010299956639812	2.285557309007774	0	0.25
0.3010299956639812	2.285557309007774	0	0.75
0.3010299956639812	2.285557309007774	0	0.75
0.3010299956639812	2.285557309007774	0	0.25
1.2041199826559248	1.8864907251724816	0	0.75
1.2041199826559248	1.8864907251724816	0	1.0
1.2041199826559248	1.8864907251724816	0	0.75
1.2041199826559248	1.8864907251724816	0	1.0
1.2041199826559248	1.8864907251724816	0	1.0
1.1139433523068367	1.845098040014257	0	0.0
1.1139433523068367	1.845098040014257	0	0.0
1.1139433523068367	1.845098040014257	0	0.5
1.1139433523068367	1.845098040014257	0	0.25
1.1139433523068367	1.845098040014257	0	0.5
0.9030899869919436	1.0	0	0.75
0.9030899869919436	1.0	0	0.25
0.9030899869919436	1.0	0	0.5
0.9030899869919436	1.0	0	0.0
0.9030899869919436	1.0	0	0.25
0.6020599913279624	1.5440680443502757	0	0.25
0.6020599913279624	1.5440680443502757	0	0.0
0.6020599913279624	1.5440680443502757	0	0.0
0.6020599913279624	1.5440680443502757	0	0.25
0.6020599913279624	1.5440680443502757	0	0.0
0.4771212547196624	1.57978359661681	0	0.0
0.4771212547196624	1.57978359661681	0	0.5
0.4771212547196624	1.57978359661681	0	0.25
0.4771212547196624	1.57978359661681	0	0.0
0.4771212547196624	1.57978359661681	0	0.25
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.5
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.75
0.8450980400142568	1.724275869600789	0	0.75
0.7781512503836436	0.8450980400142568	0	0.75
0.7781512503836436	0.8450980400142568	0	0.75
0.7781512503836436	0.8450980400142568	0	1.0
0.7781512503836436	0.8450980400142568	0	1.0
0.7781512503836436	0.8450980400142568	0	0.75
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
1.0413926851582251	3.506234359612126	0	0.25
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	0.75
1.0413926851582251	3.506234359612126	0	1.0
1.57978359661681	2.7589118923979736	0	0.25
1.57978359661681	2.7589118923979736	0	0.5
1.57978359661681	2.7589118923979736	0	0.25
1.57978359661681	2.7589118923979736	0	0.0
1.57978359661681	2.7589118923979736	0	0.0
0.6020599913279624	3.0017337128090005	0	0.25
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	0.0
0.6020599913279624	3.0017337128090005	0	1.0
1.0	2.12057393120585	0	0.0
1.0	2.12057393120585	0	0.0
1.0	2.12057393120585	0	0.25
1.0	2.12057393120585	0	0.25
1.0	2.12057393120585	0	0.5
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.0
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.25
0.3010299956639812	2.290034611362518	0	0.0
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
1.0	2.660865478003869	0	0.75
0.7781512503836436	1.1139433523068367	0	0.0
0.7781512503836436	1.1139433523068367	0	1.0
0.7781512503836436	1.1139433523068367	0	0.75
0.7781512503836436	1.1139433523068367	0	0.5
0.7781512503836436	1.1139433523068367	0	0.5
0.0	1.146128035678238	0	0.5
0.0	1.146128035678238	0	0.25
0.0	1.146128035678238	0	0.75
0.0	1.146128035678238	0	0.75
0.0	1.146128035678238	0	1.0
0.4771212547196624	3.186673867499745	0	1.0
0.4771212547196624	3.186673867499745	0	0.5
0.4771212547196624	3.186673867499745	0	0.75
0.4771212547196624	3.186673867499745	0	0.5
0.4771212547196624	3.186673867499745	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.4771212547196624	1.1760912590556811	0	0.0
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	1.0
0.4771212547196624	1.1760912590556811	0	1.0
0.4771212547196624	1.1760912590556811	0	0.5
0.0	1.1139433523068367	0	0.0
0.0	1.1139433523068367	0	0.75
0.0	1.1139433523068367	0	0.0
0.0	1.1139433523068367	0	0.25
0.0	1.1139433523068367	0	0.25
0.0	1.4913616938342726	0	1.0
0.0	1.4913616938342726	0	0.25
0.0	1.4913616938342726	0	0.5
0.0	1.4913616938342726	0	0.5
0.0	1.4913616938342726	0	0.75
0.3010299956639812	1.3222192947339193	0	0.25
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.0
0.3010299956639812	1.3222192947339193	0	0.25
0.0	1.146128035678238	0	0.25
0.0	1.146128035678238	0	0.0
0.0	1.146128035678238	0	0.25
0.0	1.146128035678238	0	0.75
0.0	1.146128035678238	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.9030899869919436	2.0827853703164503	0	1.0
0.9030899869919436	2.0827853703164503	0	0.25
0.9030899869919436	2.0827853703164503	0	0.5
0.9030899869919436	2.0827853703164503	0	0.5
0.9030899869919436	2.0827853703164503	0	0.5
0.4771212547196624	2.227886704613673	0	0.25
0.4771212547196624	2.227886704613673	0	0.75
0.4771212547196624	2.227886704613673	0	0.75
0.4771212547196624	2.227886704613673	0	0.0
0.4771212547196624	2.227886704613673	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	0.25
0.6989700043360189	2.1760912590556813	0	0.75
0.6989700043360189	2.1760912590556813	0	1.0
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.25
1.0791812460476249	1.977723605288848	0	0.75
1.0791812460476249	1.977723605288848	0	0.0
1.0791812460476249	2.708420900134713	0	0.0
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
1.0791812460476249	2.708420900134713	0	0.25
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.0
0.7781512503836436	1.963787827345556	0	0.5
0.7781512503836436	1.963787827345556	0	0.25
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.0
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.25
1.4471580313422192	1.6532125137753435	0	0.5
0.3010299956639812	3.04688519083771	0	0.25
0.3010299956639812	3.04688519083771	0	0.0
0.3010299956639812	3.04688519083771	0	0.0
0.3010299956639812	3.04688519083771	0	0.25
0.3010299956639812	3.04688519083771	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.25
0.7781512503836436	1.6127838567197357	0	0.5
0.0	1.4471580313422192	0	0.25
0.0	1.4471580313422192	0	0.25
0.0	1.4471580313422192	0	0.25
0.0	1.4471580313422192	0	0.0
0.0	1.4471580313422192	0	0.25
0.0	0.6989700043360189	0	0.0
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.5
0.0	0.6989700043360189	0	0.25
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.5
0.6989700043360189	1.591064607026499	0	0.75
0.6989700043360189	1.591064607026499	0	1.0
0.6989700043360189	1.591064607026499	0	0.75
0.6989700043360189	1.591064607026499	0	0.5
0.6989700043360189	1.591064607026499	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	1.0
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.3424226808222062	1.5314789170422551	0	0.75
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.25
1.0	1.863322860120456	0	0.5
1.0	1.863322860120456	0	0.0
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.5
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.25
0.6989700043360189	1.5185139398778875	0	0.75
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.25
0.0	0.7781512503836436	0	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.0	0.9542425094393248	0	0.0
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	1.0
0.0	0.9542425094393248	0	0.75
0.0	0.9542425094393248	0	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.5
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	1.414973347970818	0	1.0
0.4771212547196624	1.414973347970818	0	0.75
0.4771212547196624	1.414973347970818	0	0.25
0.4771212547196624	1.414973347970818	0	0.75
0.4771212547196624	1.414973347970818	0	0.75
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.75
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.75
0.6020599913279624	0.9030899869919436	0	1.0
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.25
1.230448921378274	2.582063362911709	0	0.75
1.230448921378274	2.582063362911709	0	0.25
0.4771212547196624	3.1075491297446862	0	0.75
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.4771212547196624	3.1075491297446862	0	0.25
0.7781512503836436	2.012837224705172	0	0.25
0.7781512503836436	2.012837224705172	0	0.75
0.7781512503836436	2.012837224705172	0	0.25
0.7781512503836436	2.012837224705172	0	0.75
0.7781512503836436	2.012837224705172	0	0.75
1.255272505103306	2.012837224705172	0	0.25
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
1.255272505103306	2.012837224705172	0	0.0
0.4771212547196624	3.1598678470925665	0	0.25
0.4771212547196624	3.1598678470925665	0	0.0
0.4771212547196624	3.1598678470925665	0	0.75
0.4771212547196624	3.1598678470925665	0	0.75
0.4771212547196624	3.1598678470925665	0	0.25
0.4771212547196624	1.1760912590556811	0	0.0
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	0.5
0.4771212547196624	1.1760912590556811	0	0.25
0.4771212547196624	1.1760912590556811	0	0.25
0.0	1.0413926851582251	0	0.25
0.0	1.0413926851582251	0	0.0
0.0	1.0413926851582251	0	0.25
0.0	1.0413926851582251	0	0.25
0.0	1.0413926851582251	0	0.0
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
1.0413926851582251	1.1760912590556811	0	0.75
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.0
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.25
0.7781512503836436	1.662757831681574	0	0.0
0.0	1.380211241711606	0	0.5
0.0	1.380211241711606	0	0.75
0.0	1.380211241711606	0	0.75
0.0	1.380211241711606	0	0.5
0.0	1.380211241711606	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	1.0
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
1.380211241711606	1.9867717342662448	0	0.25
1.380211241711606	1.9867717342662448	0	0.5
1.380211241711606	1.9867717342662448	0	0.25
1.380211241711606	1.9867717342662448	0	0.0
1.380211241711606	1.9867717342662448	0	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.25
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.75
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.75
2.1583624920952498	2.6444385894678386	0	0.25
2.1583624920952498	2.6444385894678386	0	0.25
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.622214022966295	2.798650645445269	0	0.75
2.576341350205793	2.7558748556724915	0	0.25
2.576341350205793	2.7558748556724915	0	0.0
2.576341350205793	2.7558748556724915	0	0.75
2.576341350205793	2.7558748556724915	0	0.0
2.576341350205793	2.7558748556724915	0	0.0
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.0
1.414973347970818	2.8656960599160706	0	0.75
1.414973347970818	2.8656960599160706	0	0.25
1.146128035678238	1.2787536009528289	0	0.25
1.146128035678238	1.2787536009528289	0	0.75
1.146128035678238	1.2787536009528289	0	0.75
1.146128035678238	1.2787536009528289	0	0.25
1.146128035678238	1.2787536009528289	0	0.25
0.6020599913279624	0.8450980400142568	0	0.0
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
0.6020599913279624	0.8450980400142568	0	0.25
1.2041199826559248	1.4771212547196624	0	0.5
1.2041199826559248	1.4771212547196624	0	0.25
1.2041199826559248	1.4771212547196624	0	0.75
1.2041199826559248	1.4771212547196624	0	0.25
1.2041199826559248	1.4771212547196624	0	0.0
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.0
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.5
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.5
0.0	0.3010299956639812	0	0.5
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.0
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	0.75
0.9030899869919436	1.4771212547196624	0	1.0
0.9030899869919436	1.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.6989700043360189	2.72916478969277	0	0.75
0.6989700043360189	2.72916478969277	0	1.0
0.6989700043360189	2.72916478969277	0	1.0
0.6989700043360189	2.72916478969277	0	0.75
0.6989700043360189	2.72916478969277	0	1.0
1.3222192947339193	1.4313637641589874	0	1.0
1.3222192947339193	1.4313637641589874	0	0.25
1.3222192947339193	1.4313637641589874	0	0.75
1.3222192947339193	1.4313637641589874	0	0.75
1.3222192947339193	1.4313637641589874	0	1.0
1.462397997898956	1.5185139398778875	0	0.75
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
1.462397997898956	1.5185139398778875	0	0.25
0.6020599913279624	1.2787536009528289	0	0.75
0.6020599913279624	1.2787536009528289	0	1.0
0.6020599913279624	1.2787536009528289	0	0.0
0.6020599913279624	1.2787536009528289	0	0.25
0.6020599913279624	1.2787536009528289	0	0.5
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.0
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.4771212547196624	0.6989700043360189	0	0.25
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	0.75
0.4771212547196624	0.6989700043360189	0	1.0
0.4771212547196624	0.6989700043360189	0	0.75
0.0	0.9542425094393248	0	1.0
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	0.5
0.0	0.9542425094393248	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.3010299956639812	1.0413926851582251	0	0.75
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.25
0.3010299956639812	1.0413926851582251	0	0.0
0.3010299956639812	1.0413926851582251	0	0.25
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	0.25
0.6020599913279624	1.0791812460476249	0	0.75
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.0
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.0
0.0	0.6989700043360189	0	0.0
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.25
0.0	0.6989700043360189	0	0.5
0.0	0.6989700043360189	0	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	0.25
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.6020599913279624	1.1760912590556811	0	0.5
0.6020599913279624	1.1760912590556811	0	0.75
0.6020599913279624	1.1760912590556811	0	0.75
0.6020599913279624	1.1760912590556811	0	1.0
0.6020599913279624	1.1760912590556811	0	1.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.25
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	0.5
0.4771212547196624	0.9542425094393248	0	0.5
0.4771212547196624	1.0	0	0.0
0.4771212547196624	1.0	0	0.5
0.4771212547196624	1.0	0	0.25
0.4771212547196624	1.0	0	0.5
0.4771212547196624	1.0	0	0.25
0.0	0.9542425094393248	0	0.75
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	0.75
0.0	0.9542425094393248	0	0.25
0.0	0.9542425094393248	0	0.5
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.25
0.9542425094393248	1.1760912590556811	0	0.0
0.9542425094393248	1.1760912590556811	0	0.25
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.75
1.2787536009528289	1.3222192947339193	0	0.5
1.2787536009528289	1.3222192947339193	0	1.0
0.6020599913279624	1.146128035678238	0	0.5
0.6020599913279624	1.146128035678238	0	0.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	0.25
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.5
0.6020599913279624	0.9542425094393248	0	0.75
0.6020599913279624	0.9542425094393248	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.75
0.4771212547196624	1.255272505103306	0	0.75
0.4771212547196624	1.255272505103306	0	0.5
0.4771212547196624	1.255272505103306	0	0.25
0.4771212547196624	1.255272505103306	0	0.5
0.4771212547196624	1.255272505103306	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.6020599913279624	0.7781512503836436	0	0.5
0.6020599913279624	0.7781512503836436	0	0.75
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	1.0
0.6020599913279624	0.7781512503836436	0	0.75
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.75
0.3010299956639812	1.1139433523068367	0	0.5
0.3010299956639812	1.1139433523068367	0	0.0
0.3010299956639812	1.1139433523068367	0	0.25
0.3010299956639812	1.1139433523068367	0	0.25
0.3010299956639812	1.1139433523068367	0	0.5
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	1.0
0.0	1.230448921378274	0	0.5
0.0	1.230448921378274	0	0.0
0.0	1.230448921378274	0	0.0
0.0	1.230448921378274	0	0.25
0.0	1.230448921378274	0	0.0
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	0.5
0.0	0.9030899869919436	0	0.75
0.0	0.9030899869919436	0	0.5
0.0	0.9030899869919436	0	0.75
0.0	0.9030899869919436	0	0.75
0.0	0.9030899869919436	0	0.5
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.0
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.25
0.3010299956639812	0.6989700043360189	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	2.008600171761917	0	1.0
0.3010299956639812	2.008600171761917	0	0.5
0.3010299956639812	2.008600171761917	0	0.75
0.3010299956639812	2.008600171761917	0	0.75
0.3010299956639812	2.008600171761917	0	1.0
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	0.75
0.4771212547196624	1.0413926851582251	0	1.0
0.4771212547196624	1.0413926851582251	0	1.0
0.3010299956639812	1.568201724066995	0	0.5
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.3010299956639812	1.568201724066995	0	0.75
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	1.0
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.25
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.5
0.6020599913279624	0.6989700043360189	0	0.75
0.6020599913279624	0.6989700043360189	0	0.75
0.0	1.934498451243568	0	0.25
0.0	1.934498451243568	0	0.0
0.0	1.934498451243568	0	0.25
0.0	1.934498451243568	0	0.5
0.0	1.934498451243568	0	0.5
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	1.0
0.0	0.0	1	0.75
0.3010299956639812	0.9542425094393248	0	0.25
0.3010299956639812	0.9542425094393248	0	0.5
0.3010299956639812	0.9542425094393248	0	0.5
0.3010299956639812	0.9542425094393248	0	0.25
0.3010299956639812	0.9542425094393248	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
1.255272505103306	1.4313637641589874	0	0.0
1.255272505103306	1.4313637641589874	0	0.75
1.255272505103306	1.4313637641589874	0	0.5
1.255272505103306	1.4313637641589874	0	0.5
1.255272505103306	1.4313637641589874	0	0.0
1.4913616938342726	1.5185139398778875	0	1.0
1.4913616938342726	1.5185139398778875	0	1.0
1.4913616938342726	1.5185139398778875	0	0.75
1.4913616938342726	1.5185139398778875	0	0.75
1.4913616938342726	1.5185139398778875	0	0.75
1.4471580313422192	2.4913616938342726	0	0.5
1.4471580313422192	2.4913616938342726	0	0.25
1.4471580313422192	2.4913616938342726	0	0.25
1.4471580313422192	2.4913616938342726	0	0.75
1.4471580313422192	2.4913616938342726	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.25
1.505149978319906	1.9030899869919435	0	0.75
1.505149978319906	1.9030899869919435	0	0.0
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.0
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.25
0.6020599913279624	2.835056101720116	0	0.25
1.0	1.2041199826559248	0	0.25
1.0	1.2041199826559248	0	0.5
1.0	1.2041199826559248	0	0.25
1.0	1.2041199826559248	0	0.5
1.0	1.2041199826559248	0	0.25
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
0.6020599913279624	0.9030899869919436	0	0.25
0.6020599913279624	0.9030899869919436	0	0.0
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.0
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.25
1.0	1.0413926851582251	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
1.2041199826559248	1.7708520116421442	0	0.25
1.2041199826559248	1.7708520116421442	0	1.0
1.2041199826559248	1.7708520116421442	0	0.25
1.2041199826559248	1.7708520116421442	0	0.5
1.2041199826559248	1.7708520116421442	0	1.0
1.3979400086720375	1.6334684555795864	0	0.75
1.3979400086720375	1.6334684555795864	0	1.0
1.3979400086720375	1.6334684555795864	0	1.0
1.3979400086720375	1.6334684555795864	0	0.75
1.3979400086720375	1.6334684555795864	0	0.75
1.792391689498254	1.9395192526186185	0	0.5
1.792391689498254	1.9395192526186185	0	0.75
1.792391689498254	1.9395192526186185	0	0.75
1.792391689498254	1.9395192526186185	0	0.25
1.792391689498254	1.9395192526186185	0	1.0
0.6020599913279624	1.230448921378274	0	0.25
0.6020599913279624	1.230448921378274	0	0.75
0.6020599913279624	1.230448921378274	0	0.25
0.6020599913279624	1.230448921378274	0	0.75
0.6020599913279624	1.230448921378274	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.75
0.3010299956639812	0.6020599913279624	0	0.5
0.3010299956639812	0.6020599913279624	0	0.25
0.3010299956639812	0.6020599913279624	0	0.0
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	0.75
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	1.0
1.230448921378274	1.5563025007672873	0	1.0
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.75
1.414973347970818	1.7781512503836436	0	0.25
1.414973347970818	1.7781512503836436	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
1.230448921378274	1.7634279935629371	0	0.75
1.230448921378274	1.7634279935629371	0	0.75
1.230448921378274	1.7634279935629371	0	0.25
1.230448921378274	1.7634279935629371	0	1.0
1.230448921378274	1.7634279935629371	0	0.5
1.57978359661681	1.8260748027008264	0	0.75
1.57978359661681	1.8260748027008264	0	0.75
1.57978359661681	1.8260748027008264	0	0.25
1.57978359661681	1.8260748027008264	0	0.25
1.57978359661681	1.8260748027008264	0	0.0
1.230448921378274	2.439332693830263	0	0.25
1.230448921378274	2.439332693830263	0	1.0
1.230448921378274	2.439332693830263	0	0.5
1.230448921378274	2.439332693830263	0	0.25
1.230448921378274	2.439332693830263	0	0.75
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	1.0
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	0.75
1.9912260756924949	2.3138672203691533	0	0.25
1.6901960800285136	1.869231719730976	0	0.0
1.6901960800285136	1.869231719730976	0	0.0
1.6901960800285136	1.869231719730976	0	0.25
1.6901960800285136	1.869231719730976	0	0.25
1.6901960800285136	1.869231719730976	0	0.0
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	2.012837224705172	0	0.25
0.3010299956639812	2.012837224705172	0	0.25
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	2.012837224705172	0	0.0
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
1.0791812460476249	1.5563025007672873	0	0.25
1.0791812460476249	1.5563025007672873	0	0.75
1.0791812460476249	1.5563025007672873	0	0.75
1.0791812460476249	1.5563025007672873	0	0.5
1.0791812460476249	1.5563025007672873	0	0.25
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.75
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	0.25
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	0.25
0.6989700043360189	0.7781512503836436	0	0.75
0.6989700043360189	0.7781512503836436	0	1.0
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	1.0
0.6020599913279624	0.8450980400142568	0	0.75
0.6020599913279624	0.8450980400142568	0	0.75
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	1.0
0.9030899869919436	1.6020599913279625	0	0.75
0.9030899869919436	1.6020599913279625	0	0.75
1.0	1.146128035678238	0	1.0
1.0	1.146128035678238	0	1.0
1.0	1.146128035678238	0	0.75
1.0	1.146128035678238	0	0.75
1.0	1.146128035678238	0	0.5
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.75
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	0.7781512503836436	0	0.25
0.4771212547196624	1.146128035678238	0	0.5
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.5
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.5
0.4771212547196624	0.4771212547196624	0	0.25
0.4771212547196624	0.4771212547196624	0	0.25
1.146128035678238	2.628388930050312	0	1.0
1.146128035678238	2.628388930050312	0	0.75
1.146128035678238	2.628388930050312	0	1.0
1.146128035678238	2.628388930050312	0	0.5
1.146128035678238	2.628388930050312	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.75
0.4771212547196624	0.4771212547196624	0	0.5
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.25
1.230448921378274	1.462397997898956	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.75
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.0
1.146128035678238	1.5185139398778875	0	0.25
1.146128035678238	1.5185139398778875	0	0.75
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.4313637641589874	2.133538908370217	0	0.25
1.3222192947339193	2.184691430817599	0	0.5
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.3222192947339193	2.184691430817599	0	0.0
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.25
1.255272505103306	1.5440680443502757	0	0.0
1.255272505103306	1.5440680443502757	0	0.25
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.0
0.4771212547196624	2.526339277389844	0	0.75
0.4771212547196624	2.526339277389844	0	0.25
0.4771212547196624	0.9030899869919436	0	0.25
0.4771212547196624	0.9030899869919436	0	0.75
0.4771212547196624	0.9030899869919436	0	0.75
0.4771212547196624	0.9030899869919436	0	0.5
0.4771212547196624	0.9030899869919436	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.8450980400142568	1.0791812460476249	0	0.5
0.8450980400142568	1.0791812460476249	0	0.0
0.8450980400142568	1.0791812460476249	0	0.0
0.8450980400142568	1.0791812460476249	0	0.25
0.8450980400142568	1.0791812460476249	0	0.5
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.6020599913279624	1.57978359661681	0	0.75
0.6020599913279624	1.57978359661681	0	1.0
0.6020599913279624	1.57978359661681	0	0.25
0.6020599913279624	1.57978359661681	0	0.75
0.6020599913279624	1.57978359661681	0	0.75
0.3010299956639812	0.3010299956639812	0	1.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.25
0.6989700043360189	1.0413926851582251	0	0.0
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	0.25
0.6989700043360189	1.0413926851582251	0	1.0
1.6020599913279625	1.7160033436347992	0	1.0
1.6020599913279625	1.7160033436347992	0	1.0
1.6020599913279625	1.7160033436347992	0	0.5
1.6020599913279625	1.7160033436347992	0	0.75
1.6020599913279625	1.7160033436347992	0	0.5
0.3010299956639812	0.8450980400142568	0	0.25
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.3010299956639812	0.8450980400142568	0	0.75
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	0.25
0.4771212547196624	1.146128035678238	0	0.75
0.4771212547196624	1.146128035678238	0	1.0
0.4771212547196624	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	0.0
0.9542425094393248	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	1.0
0.9542425094393248	1.146128035678238	0	0.25
0.9542425094393248	1.146128035678238	0	0.75
0.0	0.0	1	0.5
0.0	0.0	1	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.5
0.6989700043360189	1.6434526764861874	0	0.25
0.6989700043360189	1.6434526764861874	0	0.0
0.6989700043360189	1.6434526764861874	0	0.0
0.6989700043360189	1.6434526764861874	0	0.75
0.6989700043360189	1.6434526764861874	0	0.25
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.5
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.75
1.0791812460476249	1.414973347970818	0	0.75
0.0	2.1398790864012365	0	0.25
0.0	2.1398790864012365	0	0.0
0.0	2.1398790864012365	0	0.0
0.0	2.1398790864012365	0	0.0
0.0	2.1398790864012365	0	0.25
1.4771212547196624	2.0293837776852097	0	1.0
1.4771212547196624	2.0293837776852097	0	0.75
1.4771212547196624	2.0293837776852097	0	1.0
1.4771212547196624	2.0293837776852097	0	0.5
1.4771212547196624	2.0293837776852097	0	0.75
1.3617278360175928	1.4771212547196624	0	0.0
1.3617278360175928	1.4771212547196624	0	0.0
1.3617278360175928	1.4771212547196624	0	0.25
1.3617278360175928	1.4771212547196624	0	0.75
1.3617278360175928	1.4771212547196624	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	1.8195439355418688	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.6020599913279624	0.9542425094393248	0	0.25
0.6020599913279624	0.9542425094393248	0	0.25
0.6020599913279624	0.9542425094393248	0	0.5
0.6020599913279624	0.9542425094393248	0	0.0
0.6020599913279624	0.9542425094393248	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	1.0
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.0
0.3010299956639812	1.505149978319906	0	0.25
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.4771212547196624	0.6020599913279624	0	0.25
0.4771212547196624	0.6020599913279624	0	0.5
0.4771212547196624	0.6020599913279624	0	0.5
0.4771212547196624	0.6020599913279624	0	0.75
0.4771212547196624	0.6020599913279624	0	0.75
0.6020599913279624	1.146128035678238	0	1.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	1.0
0.6020599913279624	1.146128035678238	0	0.75
0.6020599913279624	1.146128035678238	0	0.75
0.4771212547196624	0.8450980400142568	0	0.25
0.4771212547196624	0.8450980400142568	0	0.0
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	0.75
0.4771212547196624	0.8450980400142568	0	1.0
0.6020599913279624	1.8512583487190752	0	1.0
0.6020599913279624	1.8512583487190752	0	0.0
0.6020599913279624	1.8512583487190752	0	0.25
0.6020599913279624	1.8512583487190752	0	0.75
0.6020599913279624	1.8512583487190752	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.4771212547196624	0.6020599913279624	0	1.0
0.0	1.255272505103306	0	0.0
0.0	1.255272505103306	0	0.75
0.0	1.255272505103306	0	0.75
0.0	1.255272505103306	0	0.25
0.0	1.255272505103306	0	0.5
0.6020599913279624	1.5314789170422551	0	0.75
0.6020599913279624	1.5314789170422551	0	0.75
0.6020599913279624	1.5314789170422551	0	1.0
0.6020599913279624	1.5314789170422551	0	0.25
0.6020599913279624	1.5314789170422551	0	0.75
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.0
0.4771212547196624	0.7781512503836436	0	0.25
0.0	1.568201724066995	0	0.75
0.0	1.568201724066995	0	0.25
0.0	1.568201724066995	0	0.0
0.0	1.568201724066995	0	0.25
0.0	1.568201724066995	0	0.25
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.0
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.0	0.0	1	0.0
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	1.0
0.3010299956639812	0.9030899869919436	0	0.5
0.3010299956639812	0.9030899869919436	0	1.0
0.3010299956639812	1.1760912590556811	0	0.0
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.25
0.3010299956639812	1.1760912590556811	0	0.5
0.3010299956639812	1.1760912590556811	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.0
0.3010299956639812	0.9030899869919436	0	0.5
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.75
0.3010299956639812	0.9030899869919436	0	0.0
0.0	0.9030899869919436	0	0.25
0.0	0.9030899869919436	0	0.0
0.0	0.9030899869919436	0	0.75
0.0	0.9030899869919436	0	0.5
0.0	0.9030899869919436	0	0.25
0.0	0.6989700043360189	0	0.5
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.75
0.0	0.6989700043360189	0	0.75
0.0	1.1760912590556811	0	0.0
0.0	1.1760912590556811	0	0.0
0.0	1.1760912590556811	0	0.0
0.0	1.1760912590556811	0	0.25
0.0	1.1760912590556811	0	0.25
0.6020599913279624	1.0	0	0.75
0.6020599913279624	1.0	0	1.0
0.6020599913279624	1.0	0	0.75
0.6020599913279624	1.0	0	0.5
0.6020599913279624	1.0	0	0.25
0.0	1.9084850188786493	0	0.75
0.0	1.9084850188786493	0	0.75
0.0	1.9084850188786493	0	0.25
0.0	1.9084850188786493	0	0.0
0.0	1.9084850188786493	0	0.25
0.3010299956639812	1.505149978319906	0	0.75
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	1.505149978319906	0	0.25
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	1.505149978319906	0	0.5
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.3010299956639812	0.9030899869919436	0	0.25
0.0	1.1760912590556811	0	0.75
0.0	1.1760912590556811	0	0.25
0.0	1.1760912590556811	0	0.0
0.0	1.1760912590556811	0	0.25
0.0	1.1760912590556811	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.25
0.3010299956639812	0.7781512503836436	0	0.75
0.3010299956639812	0.7781512503836436	0	0.0
0.3010299956639812	0.7781512503836436	0	0.25
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	1.0
0.0	0.6020599913279624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.0	1	0.0
0.0	0.0	1	0.25
0.0	0.0	1	0.25
0.0	0.0	1	0.5
0.0	0.0	1	0.25
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.75
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.5
0.3010299956639812	0.3010299956639812	0	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.4771212547196624	0.9542425094393248	0	0.75
0.4771212547196624	0.9542425094393248	0	1.0
0.6989700043360189	1.3617278360175928	0	0.75
0.6989700043360189	1.3617278360175928	0	1.0
0.6989700043360189	1.3617278360175928	0	0.5
0.6989700043360189	1.3617278360175928	0	0.75
0.6989700043360189	1.3617278360175928	0	0.75
0.0	0.3010299956639812	0	0.5
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.0
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.0
0.4771212547196624	1.8573324964312683	0	0.25
0.4771212547196624	1.8573324964312683	0	0.0
0.4771212547196624	1.8573324964312683	0	0.25
0.4771212547196624	1.8573324964312683	0	0.0
0.4771212547196624	1.8573324964312683	0	0.5
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.25
0.0	0.3010299956639812	0	0.75
0.0	0.3010299956639812	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.5
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.0
0.0	0.4771212547196624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.5
0.4771212547196624	2.315970345456918	0	0.5
0.4771212547196624	2.315970345456918	0	0.5
0.4771212547196624	2.315970345456918	0	0.25
0.4771212547196624	2.315970345456918	0	0.75
0.4771212547196624	2.315970345456918	0	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.75
0.0	0.0	1	0.25
0.0	0.0	1	0.75
0.4771212547196624	1.806179973983887	0	0.5
0.4771212547196624	1.806179973983887	0	0.75
0.4771212547196624	1.806179973983887	0	0.5
0.4771212547196624	1.806179973983887	0	0.0
0.4771212547196624	1.806179973983887	0	0.75
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.146128035678238	0	0.0
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.146128035678238	0	0.0
0.3010299956639812	1.146128035678238	0	0.25
0.3010299956639812	1.6812412373755872	0	1.0
0.3010299956639812	1.6812412373755872	0	1.0
0.3010299956639812	1.6812412373755872	0	0.5
0.3010299956639812	1.6812412373755872	0	0.75
0.3010299956639812	1.6812412373755872	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.5
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	1.919078092376074	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.25
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.0
0.3010299956639812	0.3010299956639812	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.0
0.0	0.6020599913279624	0	0.25
0.0	0.6020599913279624	0	0.5
0.0	0.6020599913279624	0	0.25
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	0.75
0.6020599913279624	1.0413926851582251	0	1.0
0.6020599913279624	1.0413926851582251	0	0.75
0.7781512503836436	1.1139433523068367	0	0.0
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.7781512503836436	1.1139433523068367	0	0.25
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.25
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.0
0.9542425094393248	1.0791812460476249	0	0.0
1.3617278360175928	1.6812412373755872	0	0.0
1.3617278360175928	1.6812412373755872	0	0.25
1.3617278360175928	1.6812412373755872	0	0.5
1.3617278360175928	1.6812412373755872	0	0.0
1.3617278360175928	1.6812412373755872	0	0.0
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.5
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	1.0
0.6020599913279624	1.0791812460476249	0	0.5
0.9030899869919436	1.255272505103306	0	0.0
0.9030899869919436	1.255272505103306	0	0.25
0.9030899869919436	1.255272505103306	0	0.0
0.9030899869919436	1.255272505103306	0	0.25
0.9030899869919436	1.255272505103306	0	0.25
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.5
0.6989700043360189	1.1139433523068367	0	1.0
0.6989700043360189	1.1139433523068367	0	0.75
0.6989700043360189	1.1139433523068367	0	1.0
0.6989700043360189	1.1139433523068367	0	0.75
0.6989700043360189	1.1139433523068367	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	1.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.5
0.3010299956639812	0.4771212547196624	0	0.5
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	1.0
1.146128035678238	1.2041199826559248	0	0.75
1.146128035678238	1.2041199826559248	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.25
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	0.75
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	1.0
0.0	0.4771212547196624	0	0.75
1.230448921378274	1.5185139398778875	0	0.25
1.230448921378274	1.5185139398778875	0	0.75
1.230448921378274	1.5185139398778875	0	0.75
1.230448921378274	1.5185139398778875	0	0.0
1.230448921378274	1.5185139398778875	0	1.0
2.0170333392987803	2.1958996524092336	0	0.0
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.0170333392987803	2.1958996524092336	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.25
2.330413773349191	2.428134794028789	0	0.0
2.330413773349191	2.428134794028789	0	0.75
1.414973347970818	1.6127838567197357	0	0.25
1.414973347970818	1.6127838567197357	0	0.0
1.414973347970818	1.6127838567197357	0	0.25
1.414973347970818	1.6127838567197357	0	0.75
1.414973347970818	1.6127838567197357	0	0.25
1.6334684555795864	1.9493900066449128	0	0.75
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	1.0
1.6334684555795864	1.9493900066449128	0	0.75
1.0791812460476249	2.0827853703164503	0	0.5
1.0791812460476249	2.0827853703164503	0	0.75
1.0791812460476249	2.0827853703164503	0	1.0
1.0791812460476249	2.0827853703164503	0	1.0
1.0791812460476249	2.0827853703164503	0	0.75
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	1.0
0.7781512503836436	1.0791812460476249	0	0.75
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.4771212547196624	0	0.75
0.3010299956639812	0.4771212547196624	0	0.25
0.3010299956639812	0.4771212547196624	0	0.0
0.3010299956639812	0.6989700043360189	0	0.75
0.3010299956639812	0.6989700043360189	0	1.0
0.3010299956639812	0.6989700043360189	0	0.75
0.3010299956639812	0.6989700043360189	0	1.0
0.3010299956639812	0.6989700043360189	0	0.75
0.6020599913279624	1.1139433523068367	0	0.5
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.75
0.6020599913279624	1.1139433523068367	0	0.0
0.4771212547196624	2.4800069429571505	0	0.25
0.4771212547196624	2.4800069429571505	0	0.75
0.4771212547196624	2.4800069429571505	0	0.25
0.4771212547196624	2.4800069429571505	0	0.0
0.4771212547196624	2.4800069429571505	0	0.0
1.505149978319906	1.8976270912904407	0	1.0
1.505149978319906	1.8976270912904407	0	0.5
1.505149978319906	1.8976270912904407	0	0.75
1.505149978319906	1.8976270912904407	0	0.75
1.505149978319906	1.8976270912904407	0	0.5
0.7781512503836436	1.4771212547196624	0	0.75
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25
0.7781512503836436	1.4771212547196624	0	0.25

